Rovibrational computations for the He$_2$ a $^3\Sigma_\mathrm{u}^+$ state including non-adiabatic, relativistic, and QED corrections

A potential energy curve (PEC) accurate to a fraction of 1 ppm ($1:10^6$) is computed for the $^3\Sigma_\mathrm{u}^+$ state of He$_2$ endowed with relativistic and QED corrections. The nuclear Schr\"odinger equation is solved on this PEC with diagonal Born-Oppenheimer and non-adiabatic mass corrections to obtain highly accurate rotational-vibrational levels. The computed rovibrational intervals and fine-structure splittings, spanning over several orders of magnitude in energy, are found to be in remarkable agreement with available high-resolution spectroscopy data.

==> aHe2_SM_data/SOM_He2_a_rovib_bound_states.txt <==

        v=0           v=1           v=2           v=3           v=4           v=5           v=6           v=7           v=8           v=9           v=10          v=11          v=12
  N
  0  -5.146586672  -5.138694238  -5.131156442  -5.123981564  -5.117179792  -5.110763695  -5.104748884  -5.099154879  -5.094006337  -5.089334809  -5.085181520  -5.081602576  -5.078681823
  1  -5.146517525  -5.138627281  -5.131091739  -5.123919190  -5.117119836  -5.110706269  -5.104694122  -5.099102953  -5.093957467  -5.089289284  -5.085139740  -5.081565125  -5.078649693
  3  -5.146172096  -5.138292805  -5.130768535  -5.123607635  -5.116820382  -5.110419466  -5.104420653  -5.098843677  -5.093713491  -5.089062070  -5.084931298  -5.081378411  -5.078489754
  5  -5.145551610  -5.137692045  -5.130188079  -5.123048165  -5.116282719  -5.109904610  -5.103929843  -5.098378479  -5.093275924  -5.088654809  -5.084558034  -5.081044609	
  7  -5.144658263  -5.136827216  -5.129352610  -5.122243052  -5.115509161  -5.109164072  -5.103224146  -5.097709926  -5.092647494  -5.088070468  -5.084023285  -5.080567701	
  9  -5.143495208  -5.135701499  -5.128265343  -5.121195559  -5.114503037  -5.108201270  -5.102307099  -5.096841726  -5.091832154  -5.087313361  -5.083331943  -5.079953603	
 11  -5.142066534  -5.134319017  -5.126930452  -5.119909925  -5.113268672  -5.107020650  -5.101183317  -5.095778726  -5.090835092  -5.086389192  -5.082490539  -5.079210387	
 13  -5.140377235  -5.132684814  -5.125353044  -5.118391341  -5.111811375  -5.105627677  -5.099858483  -5.094526926  -5.089662765  -5.085305118  -5.081507393  	
 15  -5.138433187  -5.130804824  -5.123539130  -5.116645926  -5.110137408  -5.104028816  -5.098339348  -5.093093481  -5.088322933  -5.084069845  -5.080392847  	
 17  -5.136241104  -5.128685835  -5.121495599  -5.114680700  -5.108253978  -5.102231529  -5.096633732  -5.091486739  -5.086824737  -5.082693792  -5.079159650  	
 19  -5.133808509  -5.126335456  -5.119230179  -5.112503559  -5.106169206  -5.100244257  -5.094750540  -5.089716280  -5.085178805  -5.081189342  		
 21  -5.131143684  -5.123762082  -5.116751411  -5.110123247  -5.103892121  -5.098076433  -5.092699786  -5.087793001  -5.083397434  -5.079571254  		
 23  -5.128255640  -5.120974851  -5.114068617  -5.107549336  -5.101432648  -5.095738490  -5.090492654  -5.085729238  -5.081494868  			
 25  -5.125154069  -5.117983617  -5.111191870  -5.104792211  -5.098801616  -5.093241899  -5.088141585  -5.083538975  -5.079487773  			
 27  -5.121849311  -5.114798915  -5.108131979  -5.101863066  -5.096010775  -5.090599236  -5.085660431  -5.081238175  				
 29  -5.118352318  -5.111431934  -5.104900471  -5.098773910  -5.093072842  -5.087824294  -5.083064699  -5.078845325  				
 31  -5.114674624  -5.107894503  -5.101509594  -5.095537604  -5.090001589  -5.084932260  -5.080371943  					
 33  -5.110828324  -5.104199082  -5.097972334  -5.092167910  -5.086811970  -5.081940016  						
 35  -5.106826059  -5.100358767  -5.094302455  -5.088679602  -5.083520349  -5.078866611  						
 37  -5.102681014  -5.096387315  -5.090514573  -5.085088625  -5.080144849  							
 39  -5.098406932  -5.092299199  -5.086624279  -5.081412359  		        					
 41  -5.094018146  -5.088109695  -5.082648330  				        				
 43  -5.089529640  -5.083835021  -5.078604967  				        				
 45  -5.084957145  -5.079492564  					        				
 47  -5.080317297  							        			



==> aHe2_SM_data/SOM_a1500_finestructure.txt <==

Second column: energy difference from PEC minimum U0=-5.15066265256693 (in cm^-1)

	J=0
0	-5.1465867835	 894.5498530521
1	-5.1465867835	 894.5498530543
2	-5.1465173024	 909.7992047225
3	-5.1386943429	2626.7403440556
4	-5.1386943429	2626.7403440577
5	-5.1386270707	2641.5048889685
6	-5.1311565411	4281.0966133623
7	-5.1311565411	4281.0966133645
8	-5.1310915418	4295.3623172650
9	-5.1239816565	5855.8017804377
10	-5.1239816565	5855.8017804377
11	-5.1239190056	5869.5520671401

	J=1
0	-5.1465866723	 894.5742638963
1	-5.1465176363	 909.7259199595
2	-5.1463791806	 940.1134280520
3	-5.1386942380	2626.7633811795
4	-5.1386273858	2641.4357321764
5	-5.1384933235	2670.8590176479
6	-5.1311564426	4281.1182526896
7	-5.1310918378	4295.2973607302
8	-5.1309622964	4323.7284175664
9	-5.1239815644	5855.8219942465
10	-5.1239192820	5869.4913940740
11	-5.1237944123	5896.8971336955

	J=2
0	-5.1465175028	 909.7552168971
1	-5.1463794032	 940.0645804895
2	-5.1461720068	 985.5828202695
3	-5.1386272599	2641.4633792926
4	-5.1384935335	2670.8129248323
5	-5.1382927208	2714.8862067581
6	-5.1310917195	4295.3233290980
7	-5.1309624936	4323.6851277754
8	-5.1307684563	4366.2713868521
9	-5.1239191715	5869.5156504103
10	-5.1237945965	5896.8567025202
11	-5.1236075611	5937.9062209418

	J=3
0	-5.1463792602	 940.0959532997
1	-5.1461722069	 985.5389115011
2	-5.1458960409	1046.1503405709
3	-5.1384933986	2670.8425290828
4	-5.1382929096	2714.8447776381
5	-5.1380255200	2773.5300222564
6	-5.1309623669	4323.7129324240
7	-5.1307686336	4366.2324809529
8	-5.1305102765	4422.9353115851
9	-5.1237944782	5896.8826718187
10	-5.1236077267	5937.8698884617
11	-5.1233587051	5992.5238117899

	J=4
0	-5.1461720588	 985.5714142696
1	-5.1458962311	1046.1085867118
2	-5.1455515358	1121.7604648829
3	-5.1382927699	2714.8754454297
4	-5.1380256994	2773.4906308048
5	-5.1376919754	2846.7345973514
6	-5.1307685024	4366.2612814763
7	-5.1305104450	4422.8983242059
8	-5.1301880136	4493.6638454840
9	-5.1236076041	5937.8967845291
10	-5.1233588624	5992.4892765019
11	-5.1230481039	6060.6928895134

	J=5
0	-5.1458960799	1046.1417822520
1	-5.1455517204	1121.7199463324
2	-5.1451387987	1212.3457832934
3	-5.1380255567	2773.5219485924
4	-5.1376921495	2846.6963767925
5	-5.1372923967	2934.4319860904
6	-5.1305103110	4422.9277310960
7	-5.1301881771	4493.6279636225
8	-5.1298019804	4578.3883311334
9	-5.1233587373	5992.5167342860
10	-5.1230482565	6060.6593933039
11	-5.1226760748	6142.3438408085

	J=6
0	-5.1455515671	1121.7535931585
1	-5.1451389796	1212.3060891400
2	-5.1446581952	1317.8260713411
3	-5.1376920049	2846.7281157102
4	-5.1372925672	2934.3945496705
5	-5.1368271524	3036.5412898895
6	-5.1301880413	4493.6577608110
7	-5.1298021405	4578.3531926502
8	-5.1293525497	4677.0269810030
9	-5.1230481298	6060.6872097469
10	-5.1226762242	6142.3110466765
11	-5.1222429958	6237.3936899285

	J=7
0	-5.1451388249	1212.3400371051
1	-5.1446583733	1317.7869863507
2	-5.1441101494	1438.1082162293
3	-5.1372924214	2934.4265670424
4	-5.1368273204	3036.5044355031
5	-5.1362966706	3152.9685911598
6	-5.1298020036	4578.3832450306
7	-5.1293527072	4676.9923971935
8	-5.1288401541	4789.4848165041
9	-5.1226760964	6142.3390943492
10	-5.1222431428	6237.3614228648
11	-5.1217493062	6345.7460402554

	J=8
0	-5.1446582177	1317.8211336931
1	-5.1441103253	1438.0696164622
2	-5.1434951440	1573.0863102747
3	-5.1368271737	3036.5366343036
4	-5.1362968364	3152.9322028587
5	-5.1357014380	3283.6070450159
6	-5.1293525696	4677.0226125184
7	-5.1288403096	4789.4506795779
8	-5.1282652861	4915.6537553026
9	-5.1222430144	6237.3896143572
10	-5.1217494512	6345.7142008555
11	-5.1211955059	6467.2911536063

	J=9
0	-5.1441101691	1438.1038894385
1	-5.1434953180	1573.0481201153
2	-5.1428137190	1722.6418021021
3	-5.1362966892	3152.9645125025
4	-5.1357016020	3283.5710524604
5	-5.1350419997	3428.3370254751
6	-5.1288401715	4789.4809904335
7	-5.1282654399	4915.6200003192
8	-5.1276284972	5055.4127494640
9	-5.1217493224	6345.7424719403
10	-5.1211956493	6467.2596824760
11	-5.1205821552	6601.9060758352

	J=10
0	-5.1434951615	1573.0824623533
1	-5.1428138914	1722.6039739199
2	-5.1420664715	1886.6436784768
3	-5.1357014546	3283.6034187310
4	-5.1350421621	3428.3013847176
5	-5.1343189582	3587.0263004660
6	-5.1282653016	4915.6503546681
7	-5.1276286495	5055.3793362796
8	-5.1269303974	5208.6279500144
9	-5.1211955203	6467.2879832820
10	-5.1205822971	6601.8749367505
11	-5.1199098738	6749.4547857485

	J=11
0	-5.1428137348	1722.6383403530
1	-5.1420666423	1886.6061819252
2	-5.1412540542	2064.9486674767
3	-5.1350420146	3428.3337640998
4	-5.1343191191	3586.9909838923
5	-5.1335329725	3759.5302267162
6	-5.1276285112	5055.4096921233
7	-5.1269305482	5208.5948538261
8	-5.1261716540	5375.1528892350
9	-5.1205821682	6601.9032267759
10	-5.1199100143	6749.4239568342
11	-5.1191793403	6909.7883588331

	J=12
0	-5.1420664858	1886.6405352205
1	-5.1412542236	2064.9114834810
2	-5.1403771747	2257.4014588640
3	-5.1343189717	3587.0233401350
4	-5.1335331320	3759.4952173389
5	-5.1326847572	3945.6919602230
6	-5.1269304101	5208.6251759847
7	-5.1261718034	5375.1200952346
8	-5.1253529908	5554.8286764935
9	-5.1199098856	6749.4522019374
10	-5.1191794794	6909.7578275635
11	-5.1183912912	7082.7451413669

	J=13
0	-5.1412540673	2064.9457917510
1	-5.1403773428	2257.3645760008
2	-5.1394365946	2463.8349387816
3	-5.1335329848	3759.5275193386
4	-5.1326849154	3945.6572482974
5	-5.1317750816	4145.3426795634
6	-5.1261716655	5375.1503533461
7	-5.1253531389	5554.7961766811
8	-5.1244751877	5747.4842045076
9	-5.1191793510	6909.7859980870
10	-5.1183914290	7082.7149015729
11	-5.1175465203	7268.1509316038

	J=14
0	-5.1403771868	2257.3988113000
1	-5.1394367613	2463.7983509911
2	-5.1384331278	2684.0704366849
3	-5.1326847685	3945.6894686504
4	-5.1317752384	4145.3082604060
5	-5.1308047683	4358.3018196045
6	-5.1253530015	5554.8263438622
7	-5.1244753344	5747.4519956531
8	-5.1235390788	5952.9363635321
9	-5.1183913011	7082.7429711030
10	-5.1175466567	7268.1209815951
11	-5.1166458775	7465.8191650890

	J=15
0	-5.1394366057	2463.8324883320
1	-5.1384332932	2684.0341417988
2	-5.1373676400	2917.9179824618
3	-5.1317750921	4145.3403745047
4	-5.1308049238	4358.2676922059
5	-5.1297746926	4584.3773135031
6	-5.1244751975	5747.4820476207
7	-5.1235392242	5952.9044458609
8	-5.1225455521	6170.9902609235
9	-5.1175465294	7268.1489261279
10	-5.1166460126	7465.7895064330
11	-5.1156902685	7675.5511011420

	J=16
0	-5.1384331382	2684.0681584154
1	-5.1373678040	2917.8819811755
2	-5.1362410470	3165.1765718006
3	-5.1308047781	4358.2996775300
4	-5.1297748468	4584.3434795617
5	-5.1286857807	4823.3658407398
6	-5.1235390879	5952.9343602926
7	-5.1225456962	6170.9586372300
8	-5.1214955484	6401.4394435773
9	-5.1166458860	7465.8173037752
10	-5.1156904023	7675.5217378023
11	-5.1146806534	7897.1360072866

	J=17
0	-5.1373676497	2917.9158560534
1	-5.1362412097	3165.1408669609
2	-5.1350543136	3425.6344377755
3	-5.1297747017	4584.3753152328
4	-5.1286859336	4823.3323040196
5	-5.1275390093	5075.0530789860
6	-5.1225455606	6170.9883933262
7	-5.1214956911	6401.4081186017
8	-5.1203900599	6644.0661205790
9	-5.1156902764	7675.5493671652
10	-5.1146807858	7897.1069450859
11	-5.1136180461	8130.3513384501

	J=18
0	-5.1362410560	3165.1745804437
1	-5.1350544749	3425.5990339058
2	-5.1338084526	3699.0693267103
3	-5.1286857893	4823.3639704297
4	-5.1275391607	5075.0198448184
5	-5.1263354038	5339.2139574312
6	-5.1214955563	6401.4376967414
7	-5.1203902012	6644.0351005504
8	-5.1192301296	6898.6413831714
9	-5.1146806608	7897.1343867627
10	-5.1136181772	8130.3225846265
11	-5.1125035138	8374.9629071592

	J=19
0	-5.1350543221	3425.6325674369
1	-5.1338086125	3699.0342296243
2	-5.1325045231	3985.2487761825
3	-5.1275390173	5075.0513233867
4	-5.1263355538	5339.1810323934
5	-5.1250760375	5615.6129092346
6	-5.1203900673	6644.0644820626
7	-5.1192302695	6898.6106755166
8	-5.1180168503	7164.9254192319
9	-5.1136180531	8130.3498197603
10	-5.1125036434	8374.9344700880
11	-5.1113381758	8630.7250409102

	J=20
0	-5.1338084606	3699.0675655382
1	-5.1325046816	3985.2139927106
2	-5.1311436295	4283.9303930785
3	-5.1263354113	5339.2123053600
4	-5.1250761861	5615.5803008725
5	-5.1237620305	5904.0041204628
6	-5.1192301367	6898.6398424749
7	-5.1180169887	7164.8950323041
8	-5.1167513633	7442.6677188949
9	-5.1125035203	8374.9614805038
10	-5.1113383039	8630.6969298729
11	-5.1101232031	8897.3807223119

	J=21
0	-5.1325045306	3985.2471140639
1	-5.1311437865	4283.8959308690
2	-5.1297269203	4594.8621295183
3	-5.1250760446	5615.6113511578
4	-5.1237621776	5903.9718371209
5	-5.1223945483	6204.1317729959
6	-5.1180168569	7164.9239674093
7	-5.1167515002	7442.6376618354
8	-5.1154348578	7731.6072680333
9	-5.1113381819	8630.7236979339
10	-5.1101233297	8897.3529473650
11	-5.1088598180	9174.6617072838

	J=22
0	-5.1311436367	4283.9288213307
1	-5.1297270758	4594.8279968895
2	-5.1282555865	4917.7825544013
3	-5.1237620372	5904.0026481920
4	-5.1223946938	6204.0998236589
5	-5.1209748010	6515.7302785103
6	-5.1167513695	7442.6663482604
7	-5.1154349932	7731.5775505976
8	-5.1140685703	8031.4727257927
9	-5.1101232089	8897.3794558512
10	-5.1088599430	9174.6342791023
11	-5.1075492934	9462.2886158376



==> aHe2_SM_data/SOM_a1500_fs_splitting.txt <==
 v=0
 N          E(N)                E(N-1)              E(N+1)           Delta(N-1)     Delta(N+1)
 1      909.7259199595      909.7992047225      909.7552168971     0.07328476     0.02929694
 3      985.5389115011      985.5828202695      985.5714142696     0.04390877     0.03250277
 5     1121.7199463324     1121.7604648829     1121.7535931585     0.04051855     0.03364683
 7     1317.7869863507     1317.8260713411     1317.8211336931     0.03908499     0.03414734
 9     1573.0481201153     1573.0863102747     1573.0824623533     0.03819016     0.03434224
11     1886.6061819252     1886.6436784768     1886.6405352205     0.03749655     0.03435330
13     2257.3645760008     2257.4014588640     2257.3988113000     0.03688286     0.03423530
15     2684.0341417988     2684.0704366849     2684.0681584154     0.03629489     0.03401662
17     3165.1408669609     3165.1765718006     3165.1745804437     0.03570484     0.03371348
19     3699.0342296243     3699.0693267103     3699.0675655382     0.03509709     0.03333591
21     4283.8959308690     4283.9303930785     4283.9288213307     0.03446221     0.03289046

 v=1
 N          E(N)                E(N-1)              E(N+1)           Delta(N-1)     Delta(N+1)
 1     2641.4357321764     2641.5048889685     2641.4633792926     0.06915679     0.02764712
 3     2714.8447776381     2714.8862067581     2714.8754454297     0.04142912     0.03066779
 5     2846.6963767925     2846.7345973514     2846.7281157102     0.03822056     0.03173892
 7     3036.5044355031     3036.5412898895     3036.5366343036     0.03685439     0.03219880
 9     3283.5710524604     3283.6070450159     3283.6034187310     0.03599256     0.03236627
11     3586.9909838923     3587.0263004660     3587.0233401350     0.03531657     0.03235624
13     3945.6572482974     3945.6919602230     3945.6894686504     0.03471193     0.03222035
15     4358.2676922059     4358.3018196045     4358.2996775300     0.03412740     0.03198532
17     4823.3323040196     4823.3658407398     4823.3639704297     0.03353672     0.03166641
19     5339.1810323934     5339.2139574312     5339.2123053600     0.03292504     0.03127297
21     5903.9718371209     5904.0041204628     5904.0026481920     0.03228334     0.03081107

 v=2
 N          E(N)                E(N-1)              E(N+1)           Delta(N-1)     Delta(N+1)
 1     4295.2973607302     4295.3623172650     4295.3233290980     0.06495653     0.02596837
 3     4366.2324809529     4366.2713868521     4366.2612814763     0.03890590     0.02880052
 5     4493.6279636225     4493.6638454840     4493.6577608110     0.03588186     0.02979719
 7     4676.9923971935     4677.0269810030     4677.0226125184     0.03458381     0.03021532
 9     4915.6200003192     4915.6537553026     4915.6503546681     0.03375498     0.03035435
11     5208.5948538261     5208.6279500144     5208.6251759847     0.03309619     0.03032216
13     5554.7961766811     5554.8286764935     5554.8263438622     0.03249981     0.03016718
15     5952.9044458609     5952.9363635321     5952.9343602926     0.03191767     0.02991443
17     6401.4081186017     6401.4394435773     6401.4376967414     0.03132498     0.02957814
19     6898.6106755166     6898.6413831714     6898.6398424749     0.03070765     0.02916696
21     7442.6376618354     7442.6677188949     7442.6663482604     0.03005706     0.02868643


==> aHe2_SM_data/a1500_AS_numDr.txt <==
# rho     Araki-Sucher term (numDr)
1.00  2.77323584935980
1.05  2.71063959951369
1.10  2.64174410017299
1.15  2.56890624889786
1.20  2.49399329301161
1.25  2.41845808024535
1.30  2.34341540325006
1.35  2.26969606840879
1.40  2.19790121862792
1.45  2.12845802847177
1.50  2.06165534742202
1.55  1.99767613189926
1.60  1.93662450971585
1.65  1.87854256912115
1.70  1.82342705883399
1.75  1.77124131106977
1.80  1.72192382074817
1.85  1.67539552238618
1.90  1.63156285461454
1.95  1.59032653839271
2.00  1.55158156441192
2.05  1.51521836995630
2.10  1.48113063283954
2.15  1.44921011875873
2.20  1.41935078750103
2.25  1.39144739363027
2.30  1.36540180399125
2.35  1.34111396113306
2.40  1.31848935429077
2.45  1.29743740684618
2.50  1.27787066710581
2.55  1.25970541245943
2.60  1.24286207334579
2.65  1.22726389751135
2.70  1.21283767865669
2.75  1.19951313608873
2.80  1.18722315468406
2.85  1.17590337621574
2.90  1.16549301742558
2.95  1.15593313339039
3.00  1.14716776240945
3.05  1.13914304829484
3.10  1.13180741130855
3.15  1.12511167876270
3.20  1.11900813994151
3.25  1.11345168632784
3.30  1.10839981176879
3.35  1.10381127214637
3.40  1.09964750440719
3.45  1.09587163588859
3.50  1.09244912629419
3.55  1.08934790593562
3.60  1.08653740313709
3.65  1.08398963842066
3.70  1.08167871525932
3.75  1.07958022042336
3.80  1.07767222169884
3.85  1.07593370123149
3.90  1.07434783741511
3.95  1.07289677408974
4.00  1.07156655961706
4.05  1.07034481540751
4.10  1.06921880108270
4.15  1.06817734347912
4.20  1.06721072072406
4.25  1.06631070398328
4.30  1.06546875990769
4.35  1.06467922321793
4.40  1.06393623395676
4.45  1.06323444771224
4.50  1.06256904429302
4.55  1.06193618763935
4.60  1.06133225169932
4.65  1.06075420197842
4.70  1.06019890619234
4.75  1.05966390758297
4.80  1.05914674961097
4.85  1.05864544014058
4.90  1.05815890878488
4.95  1.05768555645151
5.00  1.05722419673625
5.05  1.05677301282036
5.10  1.05633149189739
5.15  1.05589834907921
5.20  1.05547278520218
5.25  1.05505417302078
5.30  1.05464124381924
5.35  1.05423369445639
5.40  1.05383055520757
5.45  1.05343343366901
5.50  1.05304120265339
5.55  1.05265351766428
5.60  1.05226985709719
5.65  1.05188987315892
5.70  1.05151360714129
5.75  1.05114090875084
5.80  1.05077162535053
5.85  1.05040573419833
5.90  1.05004309649839
5.95  1.04968369911897
6.00  1.04932745719419
6.05  1.04897466312919
6.10  1.04862508727382
6.15  1.04827885064032
6.20  1.04793606665597
6.25  1.04759661170598
6.30  1.04726062289103
6.35  1.04692821121608
6.40  1.04659925148659
6.45  1.04627402726498
6.50  1.04595251828722
6.55  1.04563480468798
6.60  1.04532088165687
6.65  1.04501090540209
6.70  1.04470467171304
6.75  1.04440269201799
6.80  1.04410459763867
6.85  1.04381074662751
6.90  1.04352109170483
6.95  1.04323549298287
7.00  1.04295412453210
7.05  1.04267658433310
7.10  1.04240419034284
7.15  1.04213560798258
7.20  1.04187139233400
7.25  1.04161129595535
7.30  1.04135551187018
7.35  1.04110423843136
7.40  1.04085740797016
7.45  1.04061484712902
7.50  1.04037651204318
7.55  1.04014256900300
7.60  1.03991285316737
7.65  1.03968751168672
7.70  1.03946625669526
7.75  1.03924915376326
7.80  1.03903621625532
7.85  1.03882744596954
7.90  1.03862281186466
7.95  1.03842215367782
8.00  1.03822552542682
8.05  1.03803275660882
8.10  1.03784396105676
8.15  1.03765886227269
8.20  1.03747777422724
8.25  1.03730034467963
8.30  1.03712659954772
8.35  1.03695716013649
8.40  1.03679040997024
8.45  1.03662737166464
8.50  1.03646775446087
8.55  1.03631146486898
8.60  1.03615849981418
8.65  1.03600884970180
8.70  1.03586247537923
8.75  1.03571840432216
8.80  1.03557818576792
8.85  1.03544103537481
8.90  1.03530686876403
8.95  1.03517557713935
9.00  1.03504714576419
9.05  1.03492146182607
9.10  1.03479852871085
9.15  1.03467858404994
9.20  1.03456111175922
9.25  1.03444605965509
9.30  1.03433362442676
9.35  1.03422357667127
9.40  1.03411587848703
9.45  1.03401033979238
9.50  1.03390770070839
9.55  1.03380694326477
9.60  1.03370841900082
9.65  1.03361208065922
9.70  1.03351775949698
9.75  1.03342561732277
9.80  1.03333551649308
9.85  1.03324728162891
9.90  1.03316103097229
9.95  1.03307672434886
10.00 1.03299413708262
10.10 1.03283462994335
10.20 1.03268198357969
10.30 1.03253553839538
10.40 1.03239564271753
10.50 1.03226170208788
10.60 1.03213335885529
10.70 1.03201049751338
10.80 1.03189261987600
10.90 1.03177974924845
11.00 1.03167142636179
11.10 1.03156754731911
11.20 1.03146788783857
11.30 1.03137216420515
11.40 1.03128024648676
11.50 1.03119202308682
11.60 1.03110718609615
11.70 1.03102562286541
11.80 1.03094710876394
11.90 1.03087158431256
12.00 1.03079884104882
12.10 1.03072878817293
12.20 1.03066129058466
12.30 1.03059621077347
12.40 1.03053340656812
12.50 1.03047290849699
12.60 1.03041446848309
12.70 1.03035802933839
12.80 1.03030354485123
12.90 1.03025095228126
13.00 1.03020006531838
13.10 1.03015087244198
13.20 1.03010336492229
13.30 1.03005750313787
13.40 1.03001304498611
13.50 1.02997001583150
13.60 1.02992847257251
13.70 1.02988828335193
13.80 1.02984937474081
13.90 1.02981165817321
14.00 1.02977519579552
14.10 1.02973975148936
14.20 1.02970552610857
14.30 1.02967211266877
14.40 1.02963952624474
14.50 1.02960814765693
14.60 1.02957786602095
14.70 1.02954847623815
14.80 1.02951998702257
14.90 1.02949234586334
15.00 1.02946544072618
15.10 1.02943931913369
15.20 1.02941395103998
15.30 1.02938926839844
15.40 1.02936321595090
15.50 1.02933776337599
15.60 1.02931455012753
15.70 1.02929219342626
15.80 1.02927058836976
15.90 1.02924969541055
16.00 1.02922934302515
16.10 1.02920953799458
16.20 1.02919023828907
16.30 1.02917143042835
16.40 1.02915298955180
16.50 1.02913490478114
17.00 1.02905169877452
18.00 1.02891188276654
19.00 1.02880069009095
20.00 1.02871230011185
21.00 1.02864153223440
22.00 1.02858335676016
23.00 1.02853468983243
24.00 1.02849281264687
25.00 1.02845686535838
26.00 1.02842652402327
27.00 1.02840125881450
28.00 1.02838024230217
29.00 1.02836243710444
30.00 1.02834681585021
31.00 1.02833269554017
32.00 1.02831979518004
33.00 1.02830785401793
34.00 1.02829707793672
35.00 1.02828777780974
36.00 1.02827962905872
37.00 1.02827275182177
38.00 1.02826692257160
39.00 1.02826207121344
40.00 1.02825780158941
41.00 1.02825376266082
42.00 1.02824989604645
43.00 1.02824610109407
44.00 1.02824235010002
45.00 1.02823854717768
46.00 1.02823505914275
47.00 1.02823185513861
48.00 1.02822902379437
49.00 1.02822659422725
50.00 1.02822453330430
51.00 1.02822287569982
52.00 1.02822157831282
53.00 1.02822044617787
54.00 1.02821947134488
55.00 1.02821854392893
56.00 1.02821766560376
57.00 1.02821669062032
58.00 1.02821562780825
59.00 1.02821446698485
60.00 1.02821323068830
61.00 1.02821193789927
62.00 1.02821067840385
63.00 1.02820941399484
64.00 1.02820821237075
65.00 1.02820716232368
66.00 1.02820624107284
67.00 1.02820547129337
68.00 1.02820485252465
69.00 1.02820440483225
70.00 1.02820412483045
71.00 1.02820393835774
72.00 1.02820385748679
73.00 1.02820373469785
74.00 1.02820364967489
75.00 1.02820354070820
76.00 1.02820344559930
77.00 1.02820322646591
78.00 1.02820300445056
79.00 1.02820270959669
80.00 1.02820234685284
81.00 1.02820194211821
82.00 1.02820140213431
83.00 1.02820089145834
84.00 1.02820002238071
85.00 1.02819940490921
86.00 1.02819881804662
87.00 1.02819830564342
88.00 1.02819790056597
89.00 1.02819751715005
90.00 1.02819718535428
91.00 1.02819691661704
92.00 1.02819667837812
93.00 1.02819656094841
94.00 1.02819652368772
95.00 1.02819649608562
96.00 1.02819646679932
97.00 1.02819649513535
98.00 1.02819657605850
99.00 1.02819657437476
100.00 1.02819659798072


==> aHe2_SM_data/a1500_BL_ioncore.txt <==
# rho    Bethe logarithm (computed in ion-core approximation till 7.0)
 1.00 0.4398803192E+01
 1.05 0.4397920579E+01
 1.10 0.4397227327E+01
 1.15 0.4396667222E+01
 1.20 0.4396196325E+01
 1.25 0.4395780564E+01
 1.30 0.4395393816E+01
 1.35 0.4395016371E+01
 1.40 0.4394633688E+01
 1.45 0.4394235386E+01
 1.50 0.4393814425E+01
 1.55 0.4393366432E+01
 1.60 0.4392889150E+01
 1.65 0.4392381985E+01
 1.70 0.4391845628E+01
 1.75 0.4391281753E+01
 1.80 0.4390692758E+01
 1.85 0.4390081555E+01
 1.90 0.4389451402E+01
 1.95 0.4388805759E+01
 2.00 0.4388148176E+01
 2.05 0.4387482196E+01
 2.10 0.4386811291E+01
 2.15 0.4386138792E+01
 2.20 0.4385467856E+01
 2.25 0.4384801426E+01
 2.30 0.4384142209E+01
 2.35 0.4383492666E+01
 2.40 0.4382854998E+01
 2.45 0.4382231148E+01
 2.50 0.4381622800E+01
 2.55 0.4381031389E+01
 2.60 0.4380458108E+01
 2.65 0.4379903920E+01
 2.70 0.4379369575E+01
 2.75 0.4378855621E+01
 2.80 0.4378362421E+01
 2.85 0.4377890172E+01
 2.90 0.4377438919E+01
 2.95 0.4377008572E+01
 3.00 0.4376598923E+01
 3.05 0.4376209659E+01
 3.10 0.4375840379E+01
 3.15 0.4375490606E+01
 3.20 0.4375159803E+01
 3.25 0.4374847380E+01
 3.30 0.4374552708E+01
 3.35 0.4374275127E+01
 3.40 0.4374013960E+01
 3.45 0.4373768511E+01
 3.50 0.4373538081E+01
 3.55 0.4373321969E+01
 3.60 0.4373119480E+01
 3.65 0.4372929926E+01
 3.70 0.4372752634E+01
 3.75 0.4372586946E+01
 3.80 0.4372432220E+01
 3.85 0.4372287838E+01
 3.90 0.4372153201E+01
 3.95 0.4372027733E+01
 4.00 0.4371910883E+01
 4.05 0.4371802124E+01
 4.10 0.4371700952E+01
 4.15 0.4371606887E+01
 4.20 0.4371519476E+01
 4.25 0.4371438285E+01
 4.30 0.4371362907E+01
 4.35 0.4371292957E+01
 4.40 0.4371228069E+01
 4.45 0.4371167901E+01
 4.50 0.4371112130E+01
 4.55 0.4371060453E+01
 4.60 0.4371012586E+01
 4.65 0.4370968261E+01
 4.70 0.4370927229E+01
 4.75 0.4370889256E+01
 4.80 0.4370854124E+01
 4.85 0.4370821627E+01
 4.90 0.4370791575E+01
 4.95 0.4370763791E+01
 5.00 0.4370738109E+01
 5.05 0.4370714374E+01
 5.10 0.4370692442E+01
 5.15 0.4370672181E+01
 5.20 0.4370653466E+01
 5.25 0.4370636180E+01
 5.30 0.4370620218E+01
 5.35 0.4370605479E+01
 5.40 0.4370591871E+01
 5.45 0.4370579309E+01
 5.50 0.4370567713E+01
 5.55 0.4370557009E+01
 5.60 0.4370547129E+01
 5.65 0.4370538011E+01
 5.70 0.4370529595E+01
 5.75 0.4370521827E+01
 5.80 0.4370514659E+01
 5.85 0.4370508042E+01
 5.90 0.4370501935E+01
 5.95 0.4370496298E+01
 6.00 0.4370491095E+01
 6.05 0.4370486292E+01
 6.10 0.4370481857E+01
 6.15 0.4370477762E+01
 6.20 0.4370473981E+01
 6.25 0.4370470488E+01
 6.30 0.4370467262E+01
 6.35 0.4370464281E+01
 6.40 0.4370461527E+01
 6.45 0.4370458981E+01
 6.50 0.4370456627E+01
 6.55 0.4370454451E+01
 6.60 0.4370452437E+01
 6.65 0.4370450574E+01
 6.70 0.4370448850E+01
 6.75 0.4370447254E+01
 6.80 0.4370445775E+01
 6.85 0.4370444405E+01
 6.90 0.4370443135E+01
 6.95 0.4370441958E+01
 7.00 0.4370440865E+01
 7.05 0.4370440865E+01
 7.10 0.4370440865E+01
 7.15 0.4370440865E+01
 7.20 0.4370440865E+01
 7.25 0.4370440865E+01
 7.30 0.4370440865E+01
 7.35 0.4370440865E+01
 7.40 0.4370440865E+01
 7.45 0.4370440865E+01
 7.50 0.4370440865E+01
 7.55 0.4370440865E+01
 7.60 0.4370440865E+01
 7.65 0.4370440865E+01
 7.70 0.4370440865E+01
 7.75 0.4370440865E+01
 7.80 0.4370440865E+01
 7.85 0.4370440865E+01
 7.90 0.4370440865E+01
 7.95 0.4370440865E+01
 8.00 0.4370440865E+01
 8.05 0.4370440865E+01
 8.10 0.4370440865E+01
 8.15 0.4370440865E+01
 8.20 0.4370440865E+01
 8.25 0.4370440865E+01
 8.30 0.4370440865E+01
 8.35 0.4370440865E+01
 8.40 0.4370440865E+01
 8.45 0.4370440865E+01
 8.50 0.4370440865E+01
 8.55 0.4370440865E+01
 8.60 0.4370440865E+01
 8.65 0.4370440865E+01
 8.70 0.4370440865E+01
 8.75 0.4370440865E+01
 8.80 0.4370440865E+01
 8.85 0.4370440865E+01
 8.90 0.4370440865E+01
 8.95 0.4370440865E+01
 9.00 0.4370440865E+01
 9.05 0.4370440865E+01
 9.10 0.4370440865E+01
 9.15 0.4370440865E+01
 9.20 0.4370440865E+01
 9.25 0.4370440865E+01
 9.30 0.4370440865E+01
 9.35 0.4370440865E+01
 9.40 0.4370440865E+01
 9.45 0.4370440865E+01
 9.50 0.4370440865E+01
 9.55 0.4370440865E+01
 9.60 0.4370440865E+01
 9.65 0.4370440865E+01
 9.70 0.4370440865E+01
 9.75 0.4370440865E+01
 9.80 0.4370440865E+01
 9.85 0.4370440865E+01
 9.90 0.4370440865E+01
 9.95 0.4370440865E+01
10.00 0.4370440865E+01
10.10 0.4370440865E+01
10.20 0.4370440865E+01
10.30 0.4370440865E+01
10.40 0.4370440865E+01
10.50 0.4370440865E+01
10.60 0.4370440865E+01
10.70 0.4370440865E+01
10.80 0.4370440865E+01
10.90 0.4370440865E+01
11.00 0.4370440865E+01
11.10 0.4370440865E+01
11.20 0.4370440865E+01
11.30 0.4370440865E+01
11.40 0.4370440865E+01
11.50 0.4370440865E+01
11.60 0.4370440865E+01
11.70 0.4370440865E+01
11.80 0.4370440865E+01
11.90 0.4370440865E+01
12.00 0.4370440865E+01
12.10 0.4370440865E+01
12.20 0.4370440865E+01
12.30 0.4370440865E+01
12.40 0.4370440865E+01
12.50 0.4370440865E+01
12.60 0.4370440865E+01
12.70 0.4370440865E+01
12.80 0.4370440865E+01
12.90 0.4370440865E+01
13.00 0.4370440865E+01
13.10 0.4370440865E+01
13.20 0.4370440865E+01
13.30 0.4370440865E+01
13.40 0.4370440865E+01
13.50 0.4370440865E+01
13.60 0.4370440865E+01
13.70 0.4370440865E+01
13.80 0.4370440865E+01
13.90 0.4370440865E+01
14.00 0.4370440865E+01
14.10 0.4370440865E+01
14.20 0.4370440865E+01
14.30 0.4370440865E+01
14.40 0.4370440865E+01
14.50 0.4370440865E+01
14.60 0.4370440865E+01
14.70 0.4370440865E+01
14.80 0.4370440865E+01
14.90 0.4370440865E+01
15.00 0.4370440865E+01
15.10 0.4370440865E+01
15.20 0.4370440865E+01
15.30 0.4370440865E+01
15.40 0.4370440865E+01
15.50 0.4370440865E+01
15.60 0.4370440865E+01
15.70 0.4370440865E+01
15.80 0.4370440865E+01
15.90 0.4370440865E+01
16.00 0.4370440865E+01
16.10 0.4370440865E+01
16.20 0.4370440865E+01
16.30 0.4370440865E+01
16.40 0.4370440865E+01
16.50 0.4370440865E+01
17.00 0.4370440865E+01
18.00 0.4370440865E+01
19.00 0.4370440865E+01
20.00 0.4370440865E+01
21.00 0.4370440865E+01
22.00 0.4370440865E+01
23.00 0.4370440865E+01
24.00 0.4370440865E+01
25.00 0.4370440865E+01
26.00 0.4370440865E+01
27.00 0.4370440865E+01
28.00 0.4370440865E+01
29.00 0.4370440865E+01
30.00 0.4370440865E+01
31.00 0.4370440865E+01
32.00 0.4370440865E+01
33.00 0.4370440865E+01
34.00 0.4370440865E+01
35.00 0.4370440865E+01
36.00 0.4370440865E+01
37.00 0.4370440865E+01
38.00 0.4370440865E+01
39.00 0.4370440865E+01
40.00 0.4370440865E+01
41.00 0.4370440865E+01
42.00 0.4370440865E+01
43.00 0.4370440865E+01
44.00 0.4370440865E+01
45.00 0.4370440865E+01
46.00 0.4370440865E+01
47.00 0.4370440865E+01
48.00 0.4370440865E+01
49.00 0.4370440865E+01
50.00 0.4370440865E+01
51.00 0.4370440865E+01
52.00 0.4370440865E+01
53.00 0.4370440865E+01
54.00 0.4370440865E+01
55.00 0.4370440865E+01
56.00 0.4370440865E+01
57.00 0.4370440865E+01
58.00 0.4370440865E+01
59.00 0.4370440865E+01
60.00 0.4370440865E+01
61.00 0.4370440865E+01
62.00 0.4370440865E+01
63.00 0.4370440865E+01
64.00 0.4370440865E+01
65.00 0.4370440865E+01
66.00 0.4370440865E+01
67.00 0.4370440865E+01
68.00 0.4370440865E+01
69.00 0.4370440865E+01
70.00 0.4370440865E+01
71.00 0.4370440865E+01
72.00 0.4370440865E+01
73.00 0.4370440865E+01
74.00 0.4370440865E+01
75.00 0.4370440865E+01
76.00 0.4370440865E+01
77.00 0.4370440865E+01
78.00 0.4370440865E+01
79.00 0.4370440865E+01
80.00 0.4370440865E+01
81.00 0.4370440865E+01
82.00 0.4370440865E+01
83.00 0.4370440865E+01
84.00 0.4370440865E+01
85.00 0.4370440865E+01
87.00 0.4370440865E+01
86.00 0.4370440865E+01
88.00 0.4370440865E+01
89.00 0.4370440865E+01
90.00 0.4370440865E+01
91.00 0.4370440865E+01
92.00 0.4370440865E+01
93.00 0.4370440865E+01
94.00 0.4370440865E+01
95.00 0.4370440865E+01
96.00 0.4370440865E+01
97.00 0.4370440865E+01
98.00 0.4370440865E+01
99.00 0.4370440865E+01
100.00 0.4370440865E+01


==> aHe2_SM_data/a1500_DBOC_EL.txt <==
# rho     electronic part of DBOC
1.00 3.987666211977854E-004
1.10 3.923750149212310E-004
1.20 3.870443416471656E-004
1.30 3.822183833552371E-004
1.40 3.777145903779579E-004
1.50 3.735098787217044E-004
1.60 3.696339299599891E-004
1.70 3.661227769684975E-004
1.80 3.630016384790848E-004
1.90 3.602807956372498E-004
2.00 3.579570903165860E-004
2.10 3.560166881627020E-004
2.20 3.544383889456123E-004
2.30 3.531962890948943E-004
2.40 3.522617277955664E-004
2.50 3.516048461984920E-004
2.60 3.511955497071662E-004
2.70 3.510039237972169E-004
2.80 3.510006583258083E-004
2.90 3.511570675569206E-004
3.00 3.514452327697169E-004
3.10 3.518381326130234E-004
3.20 3.523098071597499E-004
3.30 3.528357785948674E-004
3.40 3.533938083925598E-004
3.50 3.539641603914030E-004
3.60 3.545301919276136E-004
3.70 3.550785576161081E-004
3.80 3.555994319697456E-004
3.90 3.560862090616129E-004
4.00 3.565350008971333E-004
4.10 3.569442425071486E-004
4.20 3.573142162502778E-004
4.30 3.576463058820081E-004
4.40 3.579427699438598E-004
4.50 3.582062060219058E-004
4.60 3.584393936283692E-004
4.70 3.586450793729087E-004
4.80 3.588260091858267E-004
4.90 3.589846105504240E-004
5.00 3.591231407211592E-004
5.10 3.592436219041312E-004
5.20 3.593479266138366E-004
5.30 3.594377457624460E-004
5.40 3.595146022558656E-004
5.50 3.595798585841609E-004
5.60 3.596347132254764E-004
5.70 3.596803521117109E-004
5.80 3.597177972601018E-004
5.90 3.597480049097552E-004
6.00 3.597717972897947E-004
6.10 3.597899788959664E-004
6.20 3.598032492482855E-004
6.30 3.598122614917028E-004
6.40 3.598175998837045E-004
6.50 3.598197877464425E-004
6.60 3.598193175440468E-004
6.70 3.598166080490040E-004
6.80 3.598120474995048E-004
6.90 3.598059528786236E-004
7.00 3.597986555800023E-004
7.10 3.597903973467764E-004
7.20 3.597814128082743E-004
7.30 3.597719040112773E-004
7.40 3.597620340339184E-004
7.50 3.597519612014215E-004
7.60 3.597418070909439E-004
7.70 3.597316813548812E-004
7.80 3.597216699292352E-004
7.90 3.597118452368362E-004
8.00 3.597022611118985E-004
8.10 3.596929730583600E-004
8.20 3.596840100614313E-004
8.30 3.596754189411241E-004
8.40 3.596671856824559E-004
8.50 3.596593491606575E-004
8.60 3.596518985469851E-004
8.70 3.596448474888912E-004
8.80 3.596381906471627E-004
8.90 3.596319125371823E-004
9.00 3.596260225084490E-004
9.10 3.596204951694629E-004
9.20 3.596153302979875E-004
9.30 3.596105184635487E-004
9.40 3.596060315516935E-004
9.50 3.596018615002288E-004
9.60 3.595979981835955E-004
9.70 3.595944148897079E-004
9.80 3.595910999561524E-004
9.90 3.595880429706068E-004
10.00 3.595852244482963E-004
10.10 3.595826255534595E-004
10.20 3.595802424275085E-004
10.30 3.595780530973553E-004
10.40 3.595760559630425E-004
10.50 3.595742163561879E-004
10.60 3.595725466516048E-004
10.70 3.595710171034446E-004
10.80 3.595696308962458E-004
10.90 3.595683621949021E-004
11.00 3.595672180948769E-004
11.10 3.595661759643446E-004
11.20 3.595652305935729E-004
11.30 3.595643822290978E-004
11.40 3.595636076014517E-004
11.50 3.595629294934344E-004
11.60 3.595623021049223E-004
11.70 3.595617465737299E-004
11.80 3.595612493396664E-004
11.90 3.595608044825336E-004
12.00 3.595604149880303E-004
12.10 3.595600558060249E-004
12.20 3.595597509471817E-004
12.30 3.595594725339129E-004
12.40 3.595592294902449E-004
12.50 3.595590233118855E-004
12.60 3.595588295363847E-004
12.70 3.595586755206423E-004
12.80 3.595585329583530E-004
12.90 3.595584237932394E-004
13.00 3.595583127254811E-004
13.10 3.595582339010005E-004
13.20 3.595581641599954E-004
13.30 3.595581033280917E-004
13.40 3.595580567687301E-004
13.50 3.595580224136516E-004
13.60 3.595579921244541E-004
13.70 3.595579753257210E-004
13.80 3.595579712085956E-004
13.90 3.595579616590467E-004
14.00 3.595579578343477E-004
14.10 3.595579655108039E-004
14.20 3.595579712462988E-004
14.30 3.595579885270527E-004
14.40 3.595580022333726E-004
14.50 3.595580202122251E-004
14.60 3.595580431836936E-004
14.70 3.595580567220794E-004
14.80 3.595580878215039E-004
14.90 3.595581066364673E-004
15.00 3.595581381615229E-004
15.10 3.595581559128071E-004
15.20 3.595581805729997E-004
15.30 3.595582069746449E-004
15.40 3.595582322328338E-004
15.50 3.595582641597719E-004
15.60 3.595582837138789E-004
15.70 3.595583147376942E-004
15.80 3.595583383879466E-004
15.90 3.595583629534047E-004
16.00 3.595583908042957E-004
16.10 3.595584172514885E-004
16.20 3.595584391537233E-004
16.30 3.595584686659276E-004
16.40 3.595584798502156E-004
16.50 3.595585081219914E-004
17.00 3.595586103240757E-004
18.00 3.595587838743459E-004
19.00 3.595589057790224E-004
20.00 3.595589800691752E-004
21.00 3.595590408331785E-004
22.00 3.595590904749113E-004
23.00 3.595591180851983E-004
24.00 3.595591462117994E-004
25.00 3.595591544861876E-004
26.00 3.595591674436065E-004
27.00 3.595591647988836E-004
28.00 3.595591771144960E-004
29.00 3.595591828423729E-004
30.00 3.595591768939007E-004
31.00 3.595591936438108E-004
32.00 3.595591997713127E-004
33.00 3.595591875956339E-004
34.00 3.595592000238865E-004
35.00 3.595592033197707E-004
36.00 3.595592008215421E-004
37.00 3.595592035735450E-004
38.00 3.595591872521689E-004
39.00 3.595591942377743E-004
40.00 3.595591879387712E-004
41.00 3.595592003273363E-004
42.00 3.595591990306227E-004
43.00 3.595591946033747E-004
44.00 3.595591955851274E-004
45.00 3.595592126254478E-004
46.00 3.595592002113328E-004
47.00 3.595592121452966E-004
48.00 3.595591978918735E-004
49.00 3.595591938675047E-004
50.00 3.595591954429265E-004
51.00 3.595591945447136E-004
52.00 3.595592046758911E-004
53.00 3.595592082180595E-004
54.00 3.595591878668208E-004
55.00 3.595591904057336E-004
56.00 3.595591968400394E-004
57.00 3.595591933593975E-004
58.00 3.595592140769317E-004
59.00 3.595592070493169E-004
60.00 3.595591984948306E-004
61.00 3.595592003496781E-004
62.00 3.595591877590778E-004
63.00 3.595591981160133E-004
64.00 3.595591925912638E-004
65.00 3.595591989760430E-004
66.00 3.595591927947639E-004
67.00 3.595591906653134E-004
68.00 3.595591898578160E-004
69.00 3.595591907377315E-004
70.00 3.595591963973661E-004
71.00 3.595591883029730E-004
72.00 3.595592036757391E-004
73.00 3.595591882318564E-004
74.00 3.595591977419159E-004
75.00 3.595591797738523E-004
76.00 3.595591934227574E-004
77.00 3.595591856667305E-004
78.00 3.595591890677363E-004
79.00 3.595591873752850E-004
80.00 3.595591815302992E-004
81.00 3.595591961596779E-004
82.00 3.595591878648317E-004
83.00 3.595591958920989E-004
84.00 3.595591876557955E-004
85.00 3.595591890981234E-004
86.00 3.595591895217111E-004
87.00 3.595591932447620E-004
88.00 3.595591960639817E-004
89.00 3.595591823399575E-004
90.00 3.595591897403153E-004
91.00 3.595591798528050E-004
92.00 3.595591970552867E-004
93.00 3.595591980649955E-004
94.00 3.595591947281785E-004
95.00 3.595591935281684E-004
96.00 3.595591936713840E-004
97.00 3.595591967899013E-004
98.00 3.595591888153358E-004
99.00 3.595591891974645E-004
100.00 3.595591860890404E-004


==> aHe2_SM_data/a1500_DBOC_R.txt <==
# rho     radial part of DBOC
1.00 0.00019065068474
1.10 0.00015915748516
1.20 0.00014055235348
1.30 0.00013018627990
1.40 0.00012466646300
1.50 0.00012189703117
1.60 0.00012066680323
1.70 0.00012029973175
1.80 0.00012041699796
1.90 0.00012080946331
2.00 0.00012136605629
2.10 0.00012203343977
2.20 0.00012277901951
2.30 0.00012358193998
2.40 0.00012443313028
2.50 0.00012532746645
2.60 0.00012625687470
2.70 0.00012720358035
2.80 0.00012814086130
2.90 0.00012903464238
3.00 0.00012983937515
3.10 0.00013050237789
3.20 0.00013098167321
3.30 0.00013123460660
3.40 0.00013124491667
3.50 0.00013101487832
3.60 0.00013056763075
3.70 0.00012994462399
3.80 0.00012919459493
3.90 0.00012837132530
4.00 0.00012752571856
4.10 0.00012669759255
4.20 0.00012591447193
4.30 0.00012519461060
4.40 0.00012454731502
4.50 0.00012397435242
4.60 0.00012347168846
4.70 0.00012303154591
4.80 0.00012264822566
4.90 0.00012231310078
5.00 0.00012202068053
5.10 0.00012176368605
5.20 0.00012153796746
5.30 0.00012133931164
5.40 0.00012116295111
5.50 0.00012100629719
5.60 0.00012086704971
5.70 0.00012074253663
5.80 0.00012063096005
5.90 0.00012053221898
6.00 0.00012044504015
6.10 0.00012036778742
6.20 0.00012029939081
6.30 0.00012023895889
6.40 0.00012018591253
6.50 0.00012013941357
6.60 0.00012009894053
6.70 0.00012006369083
6.80 0.00012003334420
6.90 0.00012000762376
7.00 0.00011998596498
7.10 0.00011996811298
7.20 0.00011995351325
7.30 0.00011994171834
7.40 0.00011993236582
7.50 0.00011992507709
7.60 0.00011991954097
7.70 0.00011991542068
7.80 0.00011991255598
7.90 0.00011991061325
8.00 0.00011990953796
8.10 0.00011990908761
8.20 0.00011990920764
8.30 0.00011990970773
8.40 0.00011991050957
8.50 0.00011991153244
8.60 0.00011991276039
8.70 0.00011991412637
8.80 0.00011991545222
8.90 0.00011991686443
9.00 0.00011991821076
9.10 0.00011991950216
9.20 0.00011992057821
9.30 0.00011992158556
9.40 0.00011992252241
9.50 0.00011992332933
9.60 0.00011992404025
9.70 0.00011992461256
9.80 0.00011992508361
9.90 0.00011992542308
10.00 0.00011992563294
10.10 0.00011992574058
10.20 0.00011992577422
10.30 0.00011992565191
10.40 0.00011992545483
10.50 0.00011992516147
10.60 0.00011992476988
10.70 0.00011992431975
10.80 0.00011992379739
10.90 0.00011992318035
11.00 0.00011992252977
11.10 0.00011992182044
11.20 0.00011992104444
11.30 0.00011992023249
11.40 0.00011991940876
11.50 0.00011991854093
11.60 0.00011991764320
11.70 0.00011991670656
11.80 0.00011991576013
11.90 0.00011991483086
12.00 0.00011991385638
12.10 0.00011991289607
12.20 0.00011991191055
12.30 0.00011991092347
12.40 0.00011990992492
12.50 0.00011990895991
12.60 0.00011990797363
12.70 0.00011990698561
12.80 0.00011990601811
12.90 0.00011990505055
13.00 0.00011990412999
13.10 0.00011990316690
13.20 0.00011990224771
13.30 0.00011990131954
13.40 0.00011990041131
13.50 0.00011989948228
13.60 0.00011989859794
13.70 0.00011989772073
13.80 0.00011989686142
13.90 0.00011989601641
14.00 0.00011989517907
14.10 0.00011989439620
14.20 0.00011989358577
14.30 0.00011989281482
14.40 0.00011989206056
14.50 0.00011989133321
14.60 0.00011989060546
14.70 0.00011988989902
14.80 0.00011988919650
14.90 0.00011988852334
15.00 0.00011988783598
15.10 0.00011988718029
15.20 0.00011988653692
15.30 0.00011988590010
15.40 0.00011988529432
15.50 0.00011988466846
15.60 0.00011988409827
15.70 0.00011988350952
15.80 0.00011988291613
15.90 0.00011988239855
16.00 0.00011988188023
16.10 0.00011988134185
16.20 0.00011988083358
16.30 0.00011988035746
16.40 0.00011987987308
16.50 0.00011987937629
17.00 0.00011987714653
18.00 0.00011987334191
19.00 0.00011987029363
20.00 0.00011986780810
21.00 0.00011986576382
22.00 0.00011986409675
23.00 0.00011986272692
24.00 0.00011986156484
25.00 0.00011986056196
26.00 0.00011985977406
27.00 0.00011985904851
28.00 0.00011985841174
29.00 0.00011985781790
30.00 0.00011985735210
31.00 0.00011985690355
32.00 0.00011985651860
33.00 0.00011985617985
34.00 0.00011985587176
35.00 0.00011985561736
36.00 0.00011985540227
37.00 0.00011985516873
38.00 0.00011985500703
39.00 0.00011985478593
40.00 0.00011985465212
41.00 0.00011985449334
42.00 0.00011985440192
43.00 0.00011985428518
44.00 0.00011985416841
45.00 0.00011985409033
46.00 0.00011985396248
47.00 0.00011985389466
48.00 0.00011985381859
49.00 0.00011985377932
50.00 0.00011985368982
51.00 0.00011985363941
52.00 0.00011985359408
53.00 0.00011985351342
54.00 0.00011985356596
55.00 0.00011985345567
56.00 0.00011985340508
57.00 0.00011985332754
58.00 0.00011985331506
59.00 0.00011985329750
60.00 0.00011985331302
61.00 0.00011985326998
62.00 0.00011985321957
63.00 0.00011985318858
64.00 0.00011985312916
65.00 0.00011985316536
66.00 0.00011985316286
67.00 0.00011985309820
68.00 0.00011985306548
69.00 0.00011985301175
70.00 0.00011985316000
71.00 0.00011985292216
72.00 0.00011985292817
73.00 0.00011985305275
74.00 0.00011985294429
75.00 0.00011985300648
76.00 0.00011985292487
77.00 0.00011985294582
78.00 0.00011985290092
79.00 0.00011985295991
80.00 0.00011985289182
81.00 0.00011985297312
82.00 0.00011985297824
83.00 0.00011985286625
84.00 0.00011985292542
85.00 0.00011985292567
86.00 0.00011985280954
87.00 0.00011985287322
88.00 0.00011985281303
89.00 0.00011985288354
90.00 0.00011985288004
91.00 0.00011985292308
92.00 0.00011985294314
93.00 0.00011985273933
94.00 0.00011985296299
95.00 0.00011985272061
96.00 0.00011985284299
97.00 0.00011985279727
98.00 0.00011985276007
99.00 0.00011985288067
100.00 0.00011985296968


==> aHe2_SM_data/a1500_L2.txt <==
# rho      <Lx^2>              <Ly^2>              <Lz^2>
 1.00    1.33024777459946    1.33024777459946    0.00000000000000
 1.10    1.43397540787600    1.43397540787600    0.00000000000000
 1.20    1.55597168879392    1.55597168879392    0.00000000000000
 1.30    1.69684591774024    1.69684591774024    0.00000000000000
 1.40    1.85717153835226    1.85717153835226    0.00000000000000
 1.50    2.03750227236372    2.03750227236372    0.00000000000000
 1.60    2.23837071451538    2.23837071451538    0.00000000000000
 1.70    2.46027701823502    2.46027701823502    0.00000000000000
 1.80    2.70367918989834    2.70367918989834    0.00000000000000
 1.90    2.96899018735632    2.96899018735632    0.00000000000000
 2.00    3.25656985702814    3.25656985702814    0.00000000000000
 2.10    3.56673086815098    3.56673086815098    0.00000000000000
 2.20    3.89973493755812    3.89973493755812    0.00000000000000
 2.30    4.25580016593066    4.25580016593066    0.00000000000000
 2.40    4.63510489606526    4.63510489606526    0.00000000000000
 2.50    5.03778687644048    5.03778687644048    0.00000000000000
 2.60    5.46393710663000    5.46393710663000    0.00000000000000
 2.70    5.91359678688418    5.91359678688418    0.00000000000000
 2.80    6.38674105651500    6.38674105651500    0.00000000000000
 2.90    6.88325942307014    6.88325942307014    0.00000000000000
 3.00    7.40294273885692    7.40294273885692    0.00000000000000
 3.10    7.94545203768684    7.94545203768684    0.00000000000000
 3.20    8.51032362899194    8.51032362899194    0.00000000000000
 3.30    9.09696466674004    9.09696466674004    0.00000000000000
 3.40    9.70467373648584    9.70467373648584    0.00000000000000
 3.50   10.33266818422154   10.33266818422154    0.00000000000000
 3.60   10.98013278775752   10.98013278775752    0.00000000000000
 3.70   11.64626822845218   11.64626822845218    0.00000000000000
 3.80   12.33034000025484   12.33034000025484    0.00000000000000
 3.90   13.03169475969360   13.03169475969360    0.00000000000000
 4.00   13.74980330662992   13.74980330662992    0.00000000000000
 4.10   14.48425149497690   14.48425149497690    0.00000000000000
 4.20   15.23474232760072   15.23474232760072    0.00000000000000
 4.30   16.00108993248952   16.00108993248952    0.00000000000000
 4.40   16.78318157007188   16.78318157007188    0.00000000000000
 4.50   17.58097986012194   17.58097986012194    0.00000000000000
 4.60   18.39449720544464   18.39449720544464    0.00000000000000
 4.70   19.22378162306062   19.22378162306062    0.00000000000000
 4.80   20.06890536567990   20.06890536567990    0.00000000000000
 4.90   20.92995384751026   20.92995384751026    0.00000000000000
 5.00   21.80702116888304   21.80702116888304    0.00000000000000
 5.10   22.70020088428528   22.70020088428528    0.00000000000000
 5.20   23.60959658631660   23.60959658631660    0.00000000000000
 5.30   24.53529562031922   24.53529562031922    0.00000000000000
 5.40   25.47738796207578   25.47738796207578    0.00000000000000
 5.50   26.43597125185756   26.43597125185756    0.00000000000000
 5.60   27.41112308095156   27.41112308095156    0.00000000000000
 5.70   28.40292505204142   28.40292505204142    0.00000000000000
 5.80   29.41145051700196   29.41145051700196    0.00000000000000
 5.90   30.43676552921708   30.43676552921708    0.00000000000000
 6.00   31.47894619188526   31.47894619188526    0.00000000000000
 6.10   32.53805423018498   32.53805423018498    0.00000000000000
 6.20   33.61414842989426   33.61414842989426    0.00000000000000
 6.30   34.70728125066912   34.70728125066912    0.00000000000000
 6.40   35.81750599143660   35.81750599143660    0.00000000000000
 6.50   36.94487139435446   36.94487139435446    0.00000000000000
 6.60   38.08942449797560   38.08942449797560    0.00000000000000
 6.70   39.25120886388778   39.25120886388778    0.00000000000000
 6.80   40.43026288675212   40.43026288675212    0.00000000000000
 6.90   41.62662686987224   41.62662686987224    0.00000000000000
 7.00   42.84032785322102   42.84032785322102    0.00000000000000
 7.10   44.07139041418620   44.07139041418620    0.00000000000000
 7.20   45.31985019784880   45.31985019784880    0.00000000000000
 7.30   46.58572701031774   46.58572701031774    0.00000000000000
 7.40   47.86904798316364   47.86904798316364    0.00000000000000
 7.50   49.16982713883770   49.16982713883770    0.00000000000000
 7.60   50.48808572114492   50.48808572114492    0.00000000000000
 7.70   51.82383608903496   51.82383608903496    0.00000000000000
 7.80   53.17709252950040   53.17709252950040    0.00000000000000
 7.90   54.54786630664878   54.54786630664878    0.00000000000000
 8.00   55.93617063249016   55.93617063249016    0.00000000000000
 8.10   57.34200602627012   57.34200602627012    0.00000000000000
 8.20   58.76537805891072   58.76537805891072    0.00000000000000
 8.30   60.20629815602998   60.20629815602998    0.00000000000000
 8.40   61.66477040915228   61.66477040915228    0.00000000000000
 8.50   63.14079401348222   63.14079401348222    0.00000000000000
 8.60   64.63437408659452   64.63437408659452    0.00000000000000
 8.70   66.14551747935496   66.14551747935496    0.00000000000000
 8.80   67.67421357096324   67.67421357096324    0.00000000000000
 8.90   69.22047363189566   69.22047363189566    0.00000000000000
 9.00   70.78428823593070   70.78428823593070    0.00000000000000
 9.10   72.36566492413922   72.36566492413922    0.00000000000000
 9.20   73.96459392498010   73.96459392498010    0.00000000000000
 9.30   75.58108062636034   75.58108062636034    0.00000000000000
 9.40   77.21511851130744   77.21511851130744    0.00000000000000
 9.50   78.86670635437072   78.86670635437072    0.00000000000000
 9.60   80.53584321592220   80.53584321592220    0.00000000000000
 9.70   82.22252416333138   82.22252416333138    0.00000000000000
 9.80   83.92675291281132   83.92675291281132    0.00000000000000
 9.90   85.64852472420782   85.64852472420782    0.00000000000000
10.00   87.38783180828132   87.38783180828132    0.00000000000000
10.10   89.14468077470343   89.14468077470343    0.00000000000000
10.20   90.91906122104960   90.91906122104960    0.00000000000000
10.30   92.71097654278533   92.71097654278533    0.00000000000000
10.40   94.52041416893806   94.52041416893806    0.00000000000000
10.50   96.34737856914352   96.34737856914352    0.00000000000000
10.60   98.19186448630305   98.19186448630305    0.00000000000000
10.70  100.05387101676000  100.05387101676000    0.00000000000000
10.80  101.93339389957140  101.93339389957140    0.00000000000000
10.90  103.83044089166988  103.83044089166988    0.00000000000000
11.00  105.74499175665979  105.74499175665979    0.00000000000000
11.10  107.67705780743037  107.67705780743037    0.00000000000000
11.20  109.62663422876521  109.62663422876521    0.00000000000000
11.30  111.59371850896139  111.59371850896139    0.00000000000000
11.40  113.57831290472946  113.57831290472946    0.00000000000000
11.50  115.58040598356001  115.58040598356001    0.00000000000000
11.60  117.60000061881408  117.60000061881408    0.00000000000000
11.70  119.63710217885718  119.63710217885718    0.00000000000000
11.80  121.69169744059971  121.69169744059971    0.00000000000000
11.90  123.76379535158388  123.76379535158388    0.00000000000000
12.00  125.85338550145705  125.85338550145705    0.00000000000000
12.10  127.96047633373280  127.96047633373280    0.00000000000000
12.20  130.08506017695751  130.08506017695751    0.00000000000000
12.30  132.22713988751272  132.22713988751272    0.00000000000000
12.40  134.38671548504612  134.38671548504612    0.00000000000000
12.50  136.56377522131396  136.56377522131396    0.00000000000000
12.60  138.75832745468009  138.75832745468009    0.00000000000000
12.70  140.97037877336871  140.97037877336871    0.00000000000000
12.80  143.19991426603582  143.19991426603582    0.00000000000000
12.90  145.44693733907434  145.44693733907434    0.00000000000000
13.00  147.71145268539811  147.71145268539811    0.00000000000000
13.10  149.99345043120658  149.99345043120658    0.00000000000000
13.20  152.29293931999254  152.29293931999254    0.00000000000000
13.30  154.60991454888531  154.60991454888531    0.00000000000000
13.40  156.94437708817716  156.94437708817716    0.00000000000000
13.50  159.29632206093055  159.29632206093055    0.00000000000000
13.60  161.66574966783429  161.66574966783429    0.00000000000000
13.70  164.05266259262942  164.05266259262942    0.00000000000000
13.80  166.45706370927968  166.45706370927968    0.00000000000000
13.90  168.87894918749006  168.87894918749006    0.00000000000000
14.00  171.31832196647244  171.31832196647244    0.00000000000000
14.10  173.77517007777581  173.77517007777581    0.00000000000000
14.20  176.24951019549297  176.24951019549297    0.00000000000000
14.30  178.74133585504924  178.74133585504924    0.00000000000000
14.40  181.25063282144222  181.25063282144222    0.00000000000000
14.50  183.77743109775622  183.77743109775622    0.00000000000000
14.60  186.32169936600835  186.32169936600835    0.00000000000000
14.70  188.88345694831801  188.88345694831801    0.00000000000000
14.80  191.46269830493978  191.46269830493978    0.00000000000000
14.90  194.05942375636954  194.05942375636954    0.00000000000000
15.00  196.67363548204975  196.67363548204975    0.00000000000000
15.10  199.30532450946717  199.30532450946717    0.00000000000000
15.20  201.95450137484963  201.95450137484963    0.00000000000000
15.30  204.62115237836713  204.62115237836713    0.00000000000000
15.40  207.30529255361938  207.30529255361938    0.00000000000000
15.50  210.00691984152706  210.00691984152706    0.00000000000000
15.60  212.72601860418331  212.72601860418331    0.00000000000000
15.70  215.46260020509877  215.46260020509877    0.00000000000000
15.80  218.21667213597317  218.21667213597317    0.00000000000000
15.90  220.98822312686053  220.98822312686053    0.00000000000000
16.00  223.77724332691520  223.77724332691520    0.00000000000000
16.10  226.58376551047775  226.58376551047775    0.00000000000000
16.20  229.40774890253923  229.40774890253923    0.00000000000000
16.30  232.24922451123922  232.24922451123922    0.00000000000000
16.40  235.10818334529787  235.10818334529787    0.00000000000000
16.50  237.98461838407667  237.98461838407667    0.00000000000000
17.00  252.62911663620437  252.62911663620437    0.00000000000000
18.00  283.22932192717229  283.22932192717229    0.00000000000000
19.00  315.57784112352675  315.57784112352675    0.00000000000000
20.00  349.67469880865161  349.67469880865161    0.00000000000000
21.00  385.51992724920240  385.51992724920240    0.00000000000000
22.00  423.11349034845000  423.11349034845000    0.00000000000000
23.00  462.45545566031501  462.45545566031501    0.00000000000000
24.00  503.54581233748780  503.54581233748780    0.00000000000000
25.00  546.38460327546909  546.38460327546909    0.00000000000000
26.00  590.97176501547881  590.97176501547881    0.00000000000000
27.00  637.30739657113213  637.30739657113213    0.00000000000000
28.00  685.39148744173360  685.39148744173360    0.00000000000000
29.00  735.22409931947789  735.22409931947789    0.00000000000000
30.00  786.80512560196405  786.80512560196405    0.00000000000000
31.00  840.13465814910728  840.13465814910728    0.00000000000000
32.00  895.21254468146026  895.21254468146026    0.00000000000000
33.00  952.03901317524515  952.03901317524515    0.00000000000000
34.00 1010.61383940352221 1010.61383940352221    0.00000000000000
35.00 1070.93713899659201 1070.93713899659201    0.00000000000000
36.00 1133.00891585552313 1133.00891585552313    0.00000000000000
37.00 1196.82929147081563 1196.82929147081563    0.00000000000000
38.00 1262.39813361269808 1262.39813361269808    0.00000000000000
39.00 1329.71527642325259 1329.71527642325259    0.00000000000000
40.00 1398.78090624698348 1398.78090624698348    0.00000000000000
41.00 1469.59497004133141 1469.59497004133141    0.00000000000000
42.00 1542.15770290863111 1542.15770290863111    0.00000000000000
43.00 1616.46886372226709 1616.46886372226709    0.00000000000000
44.00 1692.52847151569927 1692.52847151569927    0.00000000000000
45.00 1770.33648492536076 1770.33648492536076    0.00000000000000
46.00 1849.89311729523661 1849.89311729523661    0.00000000000000
47.00 1931.19808097853229 1931.19808097853229    0.00000000000000
48.00 2014.25152548253868 2014.25152548253868    0.00000000000000
49.00 2099.05349000940987 2099.05349000940987    0.00000000000000
50.00 2185.60396593322048 2185.60396593322048    0.00000000000000
51.00 2273.90298894164607 2273.90298894164607    0.00000000000000
52.00 2363.95038365813343 2363.95038365813343    0.00000000000000
53.00 2455.74640249950335 2455.74640249950335    0.00000000000000
54.00 2549.29096472580932 2549.29096472580932    0.00000000000000
55.00 2644.58400543589232 2644.58400543589232    0.00000000000000
56.00 2741.62515013407165 2741.62515013407165    0.00000000000000
57.00 2840.41496896429089 2840.41496896429089    0.00000000000000
58.00 2940.95324207103295 2940.95324207103295    0.00000000000000
59.00 3043.24018795844677 3043.24018795844677    0.00000000000000
60.00 3147.27551379352690 3147.27551379352690    0.00000000000000
61.00 3253.05930173681963 3253.05930173681963    0.00000000000000
62.00 3360.59176498542865 3360.59176498542865    0.00000000000000
63.00 3469.87240632499788 3469.87240632499788    0.00000000000000
64.00 3580.90179986637031 3580.90179986637031    0.00000000000000
65.00 3693.67991404031773 3693.67991404031773    0.00000000000000
66.00 3808.20599619706900 3808.20599619706900    0.00000000000000
67.00 3924.48114657556789 3924.48114657556789    0.00000000000000
68.00 4042.50416858659855 4042.50416858659855    0.00000000000000
69.00 4162.27599611294954 4162.27599611294954    0.00000000000000
70.00 4283.79632584474348 4283.79632584474348    0.00000000000000
71.00 4407.06496374764993 4407.06496374764993    0.00000000000000
72.00 4532.08205353716676 4532.08205353716676    0.00000000000000
73.00 4658.84778836023361 4658.84778836023361    0.00000000000000
74.00 4787.36200007931166 4787.36200007931166    0.00000000000000
75.00 4917.62460752951301 4917.62460752951301    0.00000000000000
76.00 5049.63586511694575 5049.63586511694575    0.00000000000000
77.00 5183.39563851702223 5183.39563851702223    0.00000000000000
78.00 5318.90416298122182 5318.90416298122182    0.00000000000000
79.00 5456.16062579271420 5456.16062579271420    0.00000000000000
80.00 5595.16591629900358 5595.16591629900358    0.00000000000000
81.00 5735.91921705261302 5735.91921705261302    0.00000000000000
82.00 5878.42106463883283 5878.42106463883283    0.00000000000000
83.00 6022.67181532458562 6022.67181532458562    0.00000000000000
84.00 6168.67084031010381 6168.67084031010381    0.00000000000000
85.00 6316.41840213348678 6316.41840213348678    0.00000000000000
86.00 6465.91441913948529 6465.91441913948529    0.00000000000000
87.00 6617.15882518181479 6617.15882518181479    0.00000000000000
88.00 6770.15230667912510 6770.15230667912510    0.00000000000000
89.00 6924.89358680409350 6924.89358680409350    0.00000000000000
90.00 7081.38332717142657 7081.38332717142657    0.00000000000000
91.00 7239.62217042894372 7239.62217042894372    0.00000000000000
92.00 7399.60916692753926 7399.60916692753926    0.00000000000000
93.00 7561.34466706713829 7561.34466706713829    0.00000000000000
94.00 7724.82836810357367 7724.82836810357367    0.00000000000000
95.00 7890.06121040367361 7890.06121040367361    0.00000000000000
96.00 8057.04147608410585 8057.04147608410585    0.00000000000000
97.00 8225.77079683965167 8225.77079683965167    0.00000000000000
98.00 8396.24884162158196 8396.24884162158196    0.00000000000000
99.00 8568.47434603933470 8568.47434603933470    0.00000000000000
100.00 8742.44980627717996 8742.44980627717996    0.00000000000000


==> aHe2_SM_data/a1500_MROT.txt <==
# rho     rotational mass correction
1.00 -7.99855365760804
1.10 -5.49611047599489
1.20 -4.06348716981090
1.30 -3.18754925553944
1.40 -2.62371713989187
1.50 -2.24676916760720
1.60 -1.98708834667183
1.70 -1.80626231022936
1.80 -1.67729951394733
1.90 -1.58628733794394
2.00 -1.52286853268811
2.10 -1.48116223885010
2.20 -1.45446801212883
2.30 -1.44206861572226
2.40 -1.43917234407112
2.50 -1.44617565492204
2.60 -1.46173219840165
2.70 -1.48491741169034
2.80 -1.51491352942616
2.90 -1.55231733129392
3.00 -1.59672815998799
3.10 -1.64707717500721
3.20 -1.70432178504185
3.30 -1.76699010404349
3.40 -1.83252707088104
3.50 -1.90017798457062
3.60 -1.96985354758644
3.70 -2.03699281990619
3.80 -2.10001042594412
3.90 -2.16055891353578
4.00 -2.21282984542148
4.10 -2.25892828283634
4.20 -2.29538963545833
4.30 -2.32491649068116
4.40 -2.34642073398874
4.50 -2.36000963585652
4.60 -2.36678761324999
4.70 -2.36913761650587
4.80 -2.36508274260594
4.90 -2.35845768131562
5.00 -2.34846276394904
5.10 -2.33474785431601
5.20 -2.32035776532814
5.30 -2.30457023292528
5.40 -2.28802198645602
5.50 -2.27070597185799
5.60 -2.25401837293330
5.70 -2.23716115514268
5.80 -2.22104963245007
5.90 -2.20535482950259
6.00 -2.19074307143738
6.10 -2.17614611414142
6.20 -2.16227424152792
6.30 -2.15004104993681
6.40 -2.13802910123994
6.50 -2.12704394250426
6.60 -2.11572434864060
6.70 -2.10618226741201
6.80 -2.09736675116562
6.90 -2.08890383145444
7.00 -2.08129595217193
7.10 -2.07348596837220
7.20 -2.06723986588882
7.30 -2.06106814560275
7.40 -2.05598957384225
7.50 -2.05024446379017
7.60 -2.04536962276797
7.70 -2.04113383471874
7.80 -2.03676106259729
7.90 -2.03326848079913
8.00 -2.02990689835917
8.10 -2.02661710215501
8.20 -2.02393955971804
8.30 -2.02158176523434
8.40 -2.01926877689208
8.50 -2.01656067160679
8.60 -2.01470560548146
8.70 -2.01312028143264
8.80 -2.01127654698867
8.90 -2.00997937649649
9.00 -2.00898243544444
9.10 -2.00734854642278
9.20 -2.00611891217786
9.30 -2.00537537713258
9.40 -2.00485981146740
9.50 -2.00338104720882
9.60 -2.00247867818277
9.70 -2.00150997421266
9.80 -2.00064327048141
9.90 -2.00049721741830
10.00 -2.00027411704725
10.10 -2.00027411704725
10.20 -2.00027411704725
10.30 -2.00027411704725
10.40 -2.00027411704725
10.50 -2.00027411704725
10.60 -2.00027411704725
10.70 -2.00027411704725
10.80 -2.00027411704725
10.90 -2.00027411704725
11.00 -2.00027411704725
11.10 -2.00027411704725
11.20 -2.00027411704725
11.30 -2.00027411704725
11.40 -2.00027411704725
11.50 -2.00027411704725
11.60 -2.00027411704725
11.70 -2.00027411704725
11.80 -2.00027411704725
11.90 -2.00027411704725
12.00 -2.00027411704725
12.10 -2.00027411704725
12.20 -2.00027411704725
12.30 -2.00027411704725
12.40 -2.00027411704725
12.50 -2.00027411704725
12.60 -2.00027411704725
12.70 -2.00027411704725
12.80 -2.00027411704725
12.90 -2.00027411704725
13.00 -2.00027411704725
13.10 -2.00027411704725
13.20 -2.00027411704725
13.30 -2.00027411704725
13.40 -2.00027411704725
13.50 -2.00027411704725
13.60 -2.00027411704725
13.70 -2.00027411704725
13.80 -2.00027411704725
13.90 -2.00027411704725
14.00 -2.00027411704725
14.10 -2.00027411704725
14.20 -2.00027411704725
14.30 -2.00027411704725
14.40 -2.00027411704725
14.50 -2.00027411704725
14.60 -2.00027411704725
14.70 -2.00027411704725
14.80 -2.00027411704725
14.90 -2.00027411704725
15.00 -2.00027411704725
15.10 -2.00027411704725
15.20 -2.00027411704725
15.30 -2.00027411704725
15.40 -2.00027411704725
15.50 -2.00027411704725
15.60 -2.00027411704725
15.70 -2.00027411704725
15.80 -2.00027411704725
15.90 -2.00027411704725
16.00 -2.00027411704725
16.10 -2.00027411704725
16.20 -2.00027411704725
16.30 -2.00027411704725
16.40 -2.00027411704725
16.50 -2.00027411704725
17.00 -2.00027411704725
18.00 -2.00027411704725
19.00 -2.00027411704725
20.00 -2.00027411704725
21.00 -2.00027411704725
22.00 -2.00027411704725
23.00 -2.00027411704725
24.00 -2.00027411704725
25.00 -2.00027411704725
26.00 -2.00027411704725
27.00 -2.00027411704725
28.00 -2.00027411704725
29.00 -2.00027411704725
30.00 -2.00027411704725
31.00 -2.00027411704725
32.00 -2.00027411704725
33.00 -2.00027411704725
34.00 -2.00027411704725
35.00 -2.00027411704725
36.00 -2.00027411704725
37.00 -2.00027411704725
38.00 -2.00027411704725
39.00 -2.00027411704725
40.00 -2.00027411704725
41.00 -2.00027411704725
42.00 -2.00027411704725
43.00 -2.00027411704725
44.00 -2.00027411704725
45.00 -2.00027411704725
46.00 -2.00027411704725
47.00 -2.00027411704725
48.00 -2.00027411704725
49.00 -2.00027411704725
50.00 -2.00027411704725
51.00 -2.00027411704725
52.00 -2.00027411704725
53.00 -2.00027411704725
54.00 -2.00027411704725
55.00 -2.00027411704725
56.00 -2.00027411704725
57.00 -2.00027411704725
58.00 -2.00027411704725
59.00 -2.00027411704725
60.00 -2.00027411704725
61.00 -2.00027411704725
62.00 -2.00027411704725
63.00 -2.00027411704725
64.00 -2.00027411704725
65.00 -2.00027411704725
66.00 -2.00027411704725
67.00 -2.00027411704725
68.00 -2.00027411704725
69.00 -2.00027411704725
70.00 -2.00027411704725
71.00 -2.00027411704725
72.00 -2.00027411704725
73.00 -2.00027411704725
74.00 -2.00027411704725
75.00 -2.00027411704725
76.00 -2.00027411704725
77.00 -2.00027411704725
78.00 -2.00027411704725
79.00 -2.00027411704725
80.00 -2.00027411704725
81.00 -2.00027411704725
82.00 -2.00027411704725
83.00 -2.00027411704725
84.00 -2.00027411704725
85.00 -2.00027411704725
86.00 -2.00027411704725
87.00 -2.00027411704725
88.00 -2.00027411704725
89.00 -2.00027411704725
90.00 -2.00027411704725
91.00 -2.00027411704725
92.00 -2.00027411704725
93.00 -2.00027411704725
94.00 -2.00027411704725
95.00 -2.00027411704725
96.00 -2.00027411704725
97.00 -2.00027411704725
98.00 -2.00027411704725
99.00 -2.00027411704725
100.00 -2.00027411704725


==> aHe2_SM_data/a1500_MVIB.txt <==
# rho     vibrational mass correction
1.00 -8.72638454264988 
1.10 -6.18536370485007 
1.20 -4.61015774069581 
1.30 -3.64899709197566 
1.40 -3.05165120561010 
1.50 -2.66821046675475 
1.60 -2.41249355936629 
1.70 -2.23567397354542 
1.80 -2.11032950748577 
1.90 -2.02140010196399 
2.00 -1.96035415966398 
2.10 -1.92526824989681 
2.20 -1.91655853780603 
2.30 -1.93384240707970 
2.40 -1.98217586900690 
2.50 -2.06122332492976 
2.60 -2.17534409501343 
2.70 -2.32277997999562 
2.80 -2.50411374252456 
2.90 -2.71251841290708 
3.00 -2.93882496461027 
3.10 -3.16592339752354 
3.20 -3.37651116752604 
3.30 -3.54791537637006 
3.40 -3.67205711389245 
3.50 -3.72926159929811 
3.60 -3.72382932442913 
3.70 -3.65695170695102 
3.80 -3.54026430221930 
3.90 -3.38604742950808 
4.00 -3.21054911011835 
4.10 -3.03061026927234 
4.20 -2.85533997248708 
4.30 -2.69068523717757 
4.40 -2.54281217725579 
4.50 -2.41685555861880 
4.60 -2.30874970770972 
4.70 -2.21693210753210 
4.80 -2.14072946459462 
4.90 -2.07762741536048 
5.00 -2.02423117720906 
5.10 -1.98076525848850 
5.20 -1.94428230622489 
5.30 -1.91183313238195 
5.40 -1.88482298541560 
5.50 -1.86208485516505 
5.60 -1.84205694066840 
5.70 -1.82441635486318 
5.80 -1.80931598627915 
5.90 -1.79724186777368 
6.00 -1.78670070715527 
6.10 -1.77863920139899 
6.20 -1.77256325147605 
6.30 -1.76728541792592 
6.40 -1.76494950763393 
6.50 -1.76368574754597 
6.60 -1.76306573179486 
6.70 -1.76565849410488 
6.80 -1.76749130350347 
6.90 -1.77155073862246 
7.00 -1.77629219632313 
7.10 -1.78182773317473 
7.20 -1.78745727254284 
7.30 -1.79417474294704 
7.40 -1.80098009468212 
7.50 -1.80701445387736 
7.60 -1.81435735920273 
7.70 -1.81958648992233 
7.80 -1.82907014921651 
7.90 -1.83489358502946 
8.00 -1.84274461014458 
8.10 -1.85049536243549 
8.20 -1.85754137037889 
8.30 -1.86416100039842 
8.40 -1.86856312979373 
8.50 -1.87739767551397 
8.60 -1.88385134503802 
8.70 -1.88929252148255 
8.80 -1.89409430415836 
8.90 -1.89961190757368 
9.00 -1.90493618295284 
9.10 -1.90972741278498 
9.20 -1.91467797102432 
9.30 -1.91884238363431 
9.40 -1.92149541550118 
9.50 -1.92731052136565 
9.60 -1.93051226544524 
9.70 -1.93347741572845 
9.80 -1.93759083666339 
9.90 -1.93938429767746 
10.00 -1.93967855654868
10.10 -1.93755433068742
10.20 -1.94098446209413
10.30 -1.94445608308792
10.40 -1.94550075920265
10.50 -1.94875070438211
10.60 -1.94864756797274
10.70 -1.95111721452132
10.80 -1.95172588543763
10.90 -1.95322659646384
11.00 -1.95713441577149
11.10 -1.95487027378363
11.20 -1.95573729102895
11.30 -1.95557209010460
11.40 -1.95985626948931
11.50 -1.96257394369461
11.60 -1.96004519585442
11.70 -1.95972768691953
11.80 -1.96089997791444
11.90 -1.95983329735393
12.00 -1.96503850100557
12.10 -1.96366207783728
12.20 -1.96380955193988
12.30 -1.96355768757206
12.40 -1.96383836446189
12.50 -1.96703976563057
12.60 -1.96415847096655
12.70 -1.96524797308156
12.80 -1.96476470075498
12.90 -1.96566595772094
13.00 -1.96918587151512
13.10 -1.96625606320901
13.20 -1.96557880696028
13.30 -1.96579540758250
13.40 -1.96674817210166
13.50 -1.97005106620443
13.60 -1.96663362967612
13.70 -1.96785303416401
13.80 -1.96826396690292
13.90 -1.96805303679836
14.00 -1.97025882379697
14.10 -1.96786720180941
14.20 -1.96828623757365
14.30 -1.96914829515419
14.40 -1.96843179420345
14.50 -1.97201759888728
14.60 -1.96883437237941
14.70 -1.96961371800081
14.80 -1.96864146296879
14.90 -1.96975068235951
15.00 -1.97314028440877
15.10 -1.97031372244626
15.20 -1.96963688451928
15.30 -1.96979966583436
15.40 -1.96923593615681
15.50 -1.97323421495857
15.60 -1.96946069555274
15.70 -1.97093771443707
15.80 -1.96989729920844
15.90 -1.97018661565059
16.00 -1.97232369995858
16.10 -1.97072928905688
16.20 -1.97044675670258
16.30 -1.96967267244141
16.40 -1.96890259080114
16.50 -1.97187110201995
17.00 -1.97099107309106
18.00 -1.97107027865083
19.00 -1.97263157090463
20.00 -1.97069327446845
21.00 -1.97242845375472
22.00 -1.97124222727555
23.00 -1.97347215845482
24.00 -1.97445857413064
25.00 -1.97429017392977
26.00 -1.97397626506858
27.00 -1.97438121645720
28.00 -1.97367361024427
29.00 -1.97445572604991
30.00 -1.97443814227320
31.00 -1.97487006019507
32.00 -1.97439492440389
33.00 -1.97636432593872
34.00 -1.97509704915928
35.00 -1.97615571738387
36.00 -1.97564595270354
37.00 -1.97567898648259
38.00 -1.97458377160182
39.00 -1.97393439032986
40.00 -1.97539068768822
41.00 -1.97372372275999
42.00 -1.97507332923476
43.00 -1.97523023204002
44.00 -1.97457226409908
45.00 -1.97533786558747
46.00 -1.97281610410639
47.00 -1.97532573443422
48.00 -1.97441066977778
49.00 -1.97488108929645
50.00 -1.97571573662756
51.00 -1.97448005510881
52.00 -1.97601662753914
53.00 -1.97564155365842
54.00 -1.97591368256045
55.00 -1.97595367630873
56.00 -1.97543171581730
57.00 -1.97499333204216
58.00 -1.97631689801201
59.00 -1.97529763504429
60.00 -1.97322513725687
61.00 -1.97503476857936
62.00 -1.97554625040418
63.00 -1.97638171697396
64.00 -1.97609502557532
65.00 -1.97538747120892
66.00 -1.97626623558231
67.00 -1.97582450804379
68.00 -1.97504495321438
69.00 -1.97542664296089
70.00 -1.97643864752135
71.00 -1.97473370277677
72.00 -1.97681256452995
73.00 -1.97627981716282
74.00 -1.97550050453489
75.00 -1.97527756625580
76.00 -1.97548661596815
77.00 -1.97530535878789
78.00 -1.97500401802310
79.00 -1.97507899651282
80.00 -1.97484383115557
81.00 -1.97506335365190
82.00 -1.97571589195532
83.00 -1.97375763440398
84.00 -1.97434481748900
85.00 -1.97561837277954
86.00 -1.97571043732107
87.00 -1.97526881507618
88.00 -1.97549803648710
89.00 -1.97673523565100
90.00 -1.97606370341117
91.00 -1.97581087277465
92.00 -1.97615415179560
93.00 -1.97554540922571
94.00 -1.97600802088899
95.00 -1.97559653833906
96.00 -1.97524484658004
97.00 -1.97585262923056
98.00 -1.97556389279143
99.00 -1.97543413381521
100.00 -1.97530967774603


==> aHe2_SM_data/a1500_PEC.txt <==
# rho     BO PEC 
 1.00 -4.7652955988339007
 1.05 -4.8269746022997015
 1.10 -4.8799402313988844
 1.15 -4.9254277016177221
 1.20 -4.9644521017808199
 1.25 -4.9978631222171650
 1.30 -5.0263824910184081
 1.35 -5.0506301558591291
 1.40 -5.0711431192759395
 1.45 -5.0883894229208462
 1.50 -5.1027788292095702
 1.55 -5.1146712342269582
 1.60 -5.1243834399920249
 1.65 -5.1321947554240772
 1.70 -5.1383516869370887
 1.75 -5.1430719306801826
 1.80 -5.1465478112078582
 1.85 -5.1489492523002349
 1.90 -5.1504263640050976
 1.95 -5.1511117175909664
 2.00 -5.1511223350499797
 2.05 -5.1505614868759331
 2.10 -5.1495201989676875
 2.15 -5.1480786718490661
 2.20 -5.1463074636698769
 2.25 -5.1442685829134973
 2.30 -5.1420164363205494
 2.35 -5.1395986934059019
 2.40 -5.1370570254911581
 2.45 -5.1344277919370311
 2.50 -5.1317426188313249
 2.55 -5.1290289369345601
 2.60 -5.1263104392998731
 2.65 -5.1236074970583116
 2.70 -5.1209375296668158
 2.75 -5.1183153192304136
 2.80 -5.1157532965638506
 2.85 -5.1132618132836232
 2.90 -5.1108493379732653
 2.95 -5.1085226635721268
 3.00 -5.1062871042383806
 3.05 -5.1041466337879537
 3.10 -5.1021040315029955
 3.15 -5.1001610215602051
 3.20 -5.0983183698095891
 3.25 -5.0965760136506617
 3.30 -5.0949331539533658
 3.35 -5.0933883403060936
 3.40 -5.0919395738209738
 3.45 -5.0905843757314324
 3.50 -5.0893198772576964
 3.55 -5.0881428883759998
 3.60 -5.0870499701039398
 3.65 -5.0860374640580783
 3.70 -5.0851016077277578
 3.75 -5.0842385545678344
 3.80 -5.0834444227325104
 3.85 -5.0827153336636153
 3.90 -5.0820474492458629
 3.95 -5.0814370125577311
 4.00 -5.0808803685562429
 4.05 -5.0803739713642102
 4.10 -5.0799144259121523
 4.15 -5.0794984753100261
 4.20 -5.0791230204896420
 4.25 -5.0787851170049612
 4.30 -5.0784819889455024
 4.35 -5.0782110187950833
 4.40 -5.0779697410000022
 4.45 -5.0777558434006131
 4.50 -5.0775671711296431
 4.55 -5.0774017011163197
 4.60 -5.0772575548199228
 4.65 -5.0771329800682956
 4.70 -5.0770263463488821
 4.75 -5.0769361461141500
 4.80 -5.0768609662769091
 4.85 -5.0767995036939588
 4.90 -5.0767505470726499
 4.95 -5.0767129777023792
 5.00 -5.0766857525551821
 5.05 -5.0766679097915901
 5.10 -5.0766585572431744
 5.15 -5.0766568683239681
 5.20 -5.0766620853764932
 5.25 -5.0766734998488809
 5.30 -5.0766904622877096
 5.35 -5.0767123702535040
 5.40 -5.0767386691406662
 5.45 -5.0767688436900578
 5.50 -5.0768024223453017
 5.55 -5.0768389703861416
 5.60 -5.0768780860460190
 5.65 -5.0769194031595770
 5.70 -5.0769625834629117
 5.75 -5.0770073176858457
 5.80 -5.0770533217219240
 5.85 -5.0771003366113154
 5.90 -5.0771481256040838
 5.95 -5.0771964736034150
 6.00 -5.0772451844780457
 6.05 -5.0772940804246574
 6.10 -5.0773430011271454
 6.15 -5.0773918012788037
 6.20 -5.0774403502878416
 6.25 -5.0774885316722784
 6.30 -5.0775362418583994
 6.35 -5.0775833870971976
 6.40 -5.0776298856553534
 6.45 -5.0776756656832154
 6.50 -5.0777206646442163
 6.55 -5.0777648280671146
 6.60 -5.0778081093714613
 6.65 -5.0778504695136935
 6.70 -5.0778918755719253
 6.75 -5.0779323008161130
 6.80 -5.0779717243130253
 6.85 -5.0780101300992504
 6.90 -5.0780475062566968
 6.95 -5.0780838458942439
 7.00 -5.0781191448627743
 7.05 -5.0781534031871409
 7.10 -5.0781866241975067
 7.15 -5.0782188145455294
 7.20 -5.0782499805329158
 7.25 -5.0782801332628438
 7.30 -5.0783092852349103
 7.35 -5.0783374505754368
 7.40 -5.0783646449094588
 7.45 -5.0783908850428476
 7.50 -5.0784161892245283
 7.55 -5.0784405763586662
 7.60 -5.0784640662424883
 7.65 -5.0784866796441896
 7.70 -5.0785084375275220
 7.75 -5.0785293612024232
 7.80 -5.0785494725758582
 7.85 -5.0785687934825976
 7.90 -5.0785873462018243
 7.95 -5.0786051529323970
 8.00 -5.0786222353943549
 8.05 -5.0786386160629808
 8.10 -5.0786543166916731
 8.15 -5.0786693590320464
 8.20 -5.0786837645590284
 8.25 -5.0786975546236848
 8.30 -5.0787107499042445
 8.35 -5.0787233710534521
 8.40 -5.0787354383766354
 8.45 -5.0787469715681777
 8.50 -5.0787579900971576
 8.55 -5.0787685128826308
 8.60 -5.0787785584210612
 8.65 -5.0787881447374934
 8.70 -5.0787972879793983
 8.75 -5.0788060083374242
 8.80 -5.0788143209015706
 8.85 -5.0788222417768054
 8.90 -5.0788297867408847
 8.95 -5.0788369709703769
 9.00 -5.0788438093303254
 9.05 -5.0788503160125416
 9.10 -5.0788565048922312
 9.15 -5.0788623894146099
 9.20 -5.0788679824148515
 9.25 -5.0788732964269698
 9.30 -5.0788783435614349
 9.35 -5.0788831353965627
 9.40 -5.0788876829739680
 9.45 -5.0788919971815361
 9.50 -5.0788960883576513
 9.55 -5.0788999665808552
 9.60 -5.0789036414704922
 9.65 -5.0789071221785012
 9.70 -5.0789104179557247
 9.75 -5.0789135370379297
 9.80 -5.0789164877674491
 9.85 -5.0789192779586791
 9.90 -5.0789219151349059
 9.95 -5.0789244065948305
10.00 -5.0789267592756264
10.10 -5.0789310726198069
10.20 -5.0789349074169321
10.30 -5.0789383095204954
10.40 -5.0789413207887879
10.50 -5.0789439795860982
10.60 -5.0789463208902639
10.70 -5.0789483765598895
10.80 -5.0789501756229125
10.90 -5.0789517444924757
11.00 -5.0789531070758169
11.10 -5.0789542851388347
11.20 -5.0789552984286681
11.30 -5.0789561647540173
11.40 -5.0789569002384818
11.50 -5.0789575195239660
11.60 -5.0789580356405457
11.70 -5.0789584604856985
11.80 -5.0789588047101519
11.90 -5.0789590778922538
12.00 -5.0789592886811219
12.10 -5.0789594447441715
12.20 -5.0789595530167384
12.30 -5.0789596196727391
12.40 -5.0789596502393923
12.50 -5.0789596496569267
12.60 -5.0789596223761526
12.70 -5.0789595723011542
12.80 -5.0789595027851444
12.90 -5.0789594169311734
13.00 -5.0789593175037950
13.10 -5.0789592068158829
13.20 -5.0789590870618495
13.30 -5.0789589601812262
13.40 -5.0789588277780338
13.50 -5.0789586911493192
13.60 -5.0789585515308548
13.70 -5.0789584100105341
13.80 -5.0789582675818732
13.90 -5.0789581250453075
14.00 -5.0789579831040959
14.10 -5.0789578423381361
14.20 -5.0789577032104587
14.30 -5.0789575675272811
14.40 -5.0789574332538319
14.50 -5.0789573015741905
14.60 -5.0789571727081144
14.70 -5.0789570469936018
14.80 -5.0789569248667643
14.90 -5.0789568058711589
15.00 -5.0789566901644445
15.10 -5.0789565782182660
15.20 -5.0789564695919287
15.30 -5.0789563642913009
15.40 -5.0789562632163330
15.50 -5.0789561653005633
15.60 -5.0789560703658525
15.70 -5.0789559786994998
15.80 -5.0789558904199632
15.90 -5.0789558054161077
16.00 -5.0789557238625420
16.10 -5.0789556452028890
16.20 -5.0789555695986515
16.30 -5.0789554967776382
16.40 -5.0789554266588368
16.50 -5.0789553603635271
17.00 -5.0789550567541104
18.00 -5.0789546018275820
19.00 -5.0789542957560148
20.00 -5.0789540882571567
21.00 -5.0789539445103831
22.00 -5.0789538437592343
23.00 -5.0789537719728362
24.00 -5.0789537196140655
25.00 -5.0789536811400655
26.00 -5.0789536524154473
27.00 -5.0789536306373879
28.00 -5.0789536141846554
29.00 -5.0789536014779149
30.00 -5.0789535914865072
31.00 -5.0789535836148065
32.00 -5.0789535774023369
33.00 -5.0789535722040124
34.00 -5.0789535682212463
35.00 -5.0789535648842792
36.00 -5.0789535620960828
37.00 -5.0789535598045310
38.00 -5.0789535581120031
39.00 -5.0789535566535422
40.00 -5.0789535553334932
41.00 -5.0789535545174447
42.00 -5.0789535539344435
43.00 -5.0789535532146379
44.00 -5.0789535524062188
45.00 -5.0789535518191231
46.00 -5.0789535512285404
47.00 -5.0789535506635932
48.00 -5.0789535503734076
49.00 -5.0789535500265961
50.00 -5.0789535496708975
51.00 -5.0789535492858473
52.00 -5.0789535490652984
53.00 -5.0789535489858224
54.00 -5.0789535488620405
55.00 -5.0789535488440070
56.00 -5.0789535486569477
57.00 -5.0789535484440069
58.00 -5.0789535482241455
59.00 -5.0789535481562096
60.00 -5.0789535480223220
61.00 -5.0789535478617625
62.00 -5.0789535477507766
63.00 -5.0789535475555958
64.00 -5.0789535474901637
65.00 -5.0789535472930014
66.00 -5.0789535470884228
67.00 -5.0789535469661891
68.00 -5.0789535472204426
69.00 -5.0789535471156348
70.00 -5.0789535471800713
71.00 -5.0789535470607827
72.00 -5.0789535471262175
73.00 -5.0789535472416700
74.00 -5.0789535482300661
75.00 -5.0789535486352584
76.00 -5.0789535488912501
77.00 -5.0789535489706044
78.00 -5.0789535491142122
79.00 -5.0789535492768181
80.00 -5.0789535494829190
81.00 -5.0789535498848384
82.00 -5.0789535499264220
83.00 -5.0789535498005112
84.00 -5.0789535499667595
85.00 -5.0789535498510263
86.00 -5.0789535498485403
87.00 -5.0789535498896718
88.00 -5.0789535497661689
89.00 -5.0789535498602305
90.00 -5.0789535497745835
91.00 -5.0789535499353917
92.00 -5.0789535499550222
93.00 -5.0789535503435115
94.00 -5.0789535502975403
95.00 -5.0789535505587420
96.00 -5.0789535505838872
97.00 -5.0789535507946351
98.00 -5.0789535509679311
99.00 -5.0789535510723196
100.00 -5.0789535510453927


==> aHe2_SM_data/a1500_REL.txt <==
 # rho     -(1/8)<p^4>     (pi/2)Z<delta1>  -pi<delta2>        <H_OO>
 1.00 -28.6241868194712 23.3855246187740 -0.694645679726221  0.206896214685826
 1.05 -28.1828639982975 23.0185682693190 -0.663139231473155  0.190435533556507
 1.10 -27.7933876224754 22.7014699997249 -0.634519016741194  0.171397778308093
 1.15 -27.4421550142325 22.4210939188035 -0.608349340658744  0.151016447746608
 1.20 -27.1202159236280 22.1684242325405 -0.584313164862170  0.130214711338638
 1.25 -26.8218642217401 21.9373703265085 -0.562172466512003  0.109653573163760
 1.30 -26.5435034794730 21.7238644722103 -0.541741613191718  0.089783131350196
 1.35 -26.2828809181622 21.5252105608932 -0.522870432936342  0.070892914815383
 1.40 -26.0385637685379 21.3396200229055 -0.505433132497661  0.053153416230322
 1.45 -25.8096222065045 21.1658955423820 -0.489320615474474  0.036649506429696
 1.50 -25.5953974910451 21.0032135932881 -0.474436081297439  0.021405762032042
 1.55 -25.3953737695586 20.8509816228536 -0.460692145493670  0.007404731422090
 1.60 -25.2090962028328 20.7087398404906 -0.448008724461864 -0.005397994505043
 1.65 -25.0361230178083 20.5761028858294 -0.436312154313981 -0.017064275836348
 1.70 -24.8760034497008 20.4527216808810 -0.425534066687589 -0.027665502474544
 1.75 -24.7282649851314 20.3382608734432 -0.415610985752496 -0.037278119552373
 1.80 -24.5924100219880 20.2323851451530 -0.406483696481600 -0.045979776049204
 1.85 -24.4679214197866 20.1347550429073 -0.398097213131598 -0.053846494773242
 1.90 -24.3542661089905 20.0450238025513 -0.390400378624083 -0.060952059132671
 1.95 -24.2508994875850 19.9628373703700 -0.383345309905128 -0.067366115954422
 2.00 -24.1572710706572 19.8878375640804 -0.376887463538175 -0.073154186032521
 2.05 -24.0728329053596 19.8196638614645 -0.370985460927789 -0.078376962304376
 2.10 -23.9970436690845 19.7579559038868 -0.365600410618903 -0.083091008452361
 2.15 -23.9293689745603 19.7023555456255 -0.360696324227160 -0.087347868738477
 2.20 -23.8692907257155 19.6525094703810 -0.356239608889301 -0.091194662881066
 2.25 -23.8163052188857 19.6080720259763 -0.352199102681831 -0.094674282108979
 2.30 -23.7699260788099 19.5687057613296 -0.348545312462610 -0.097825576845179
 2.35 -23.7296875843425 19.5340831741670 -0.345251176107651 -0.100683626369111
 2.40 -23.6951398497332 19.5038869412446 -0.342291204617029 -0.103280122560243
 2.45 -23.6658590205335 19.4778126611625 -0.339641581406447 -0.105643862008547
 2.50 -23.6414395169216 19.4555677369259 -0.337280039832715 -0.107800180233755
 2.55 -23.6214958290274 19.4368715486594 -0.335185711366259 -0.109772253175539
 2.60 -23.6056660499631 19.4214565586340 -0.333338929667605 -0.111580208672078
 2.65 -23.5936003259362 19.4090647244057 -0.331721329220509 -0.113242435734011
 2.70 -23.5849738269892 19.3994513055081 -0.330315525326184 -0.114774932208315
 2.75 -23.5794752950181 19.3923832337831 -0.329105181465158 -0.116191988162774
 2.80 -23.5768096535098 19.3876370605214 -0.328074846394889 -0.117506064884323
 2.85 -23.5766987479348 19.3849994759406 -0.327209900637619 -0.118728226250047
 2.90 -23.5788800584856 19.3842675725340 -0.326496427095972 -0.119868190009906
 2.95 -23.5830991217590 19.3852477309414 -0.325921285514090 -0.120934400342102
 3.00 -23.5891172917668 19.3877537799590 -0.325471933994267 -0.121934221329445
 3.05 -23.5967095806019 19.3916105302014 -0.325136425224789 -0.122874007939286
 3.10 -23.6056627204591 19.3966500079267 -0.324903455820016 -0.123759094238908
 3.15 -23.6157763260591 19.4027129338661 -0.324762224834156 -0.124594319442866
 3.20 -23.6268582629760 19.4096484321943 -0.324702589388163 -0.125383771076113
 3.25 -23.6387313139488 19.4173141051281 -0.324714859184646 -0.126130745451614
 3.30 -23.6512289596409 19.4255762587912 -0.324789880416993 -0.126838464089093
 3.35 -23.6641923928793 19.4343109479787 -0.324919055912334 -0.127509370658098
 3.40 -23.6774842927822 19.4434037427207 -0.325094374161563 -0.128145832895831
 3.45 -23.6909703629819 19.4527473410644 -0.325308383342235 -0.128749757164279
 3.50 -23.7045334408408 19.4622460322273 -0.325554166025888 -0.129322787541586
 3.55 -23.7180746115730 19.4718145266969 -0.325825444174044 -0.129866595667513
 3.60 -23.7315003157869 19.4813757265844 -0.326116518077538 -0.130382452547851
 3.65 -23.7447326411080 19.4908635228762 -0.326422159180751 -0.130871665083773
 3.70 -23.7577007048138 19.5002180371851 -0.326737738011539 -0.131335438937294
 3.75 -23.7703494739747 19.5093908833584 -0.327059269999280 -0.131775079601772
 3.80 -23.7826334519612 19.5183419198966 -0.327383234083234 -0.132191669814901
 3.85 -23.7945137705734 19.5270376859163 -0.327706676096286 -0.132586407909227
 3.90 -23.8059659584194 19.5354526967801 -0.328026803774616 -0.132960103204204
 3.95 -23.8169688852524 19.5435675460570 -0.328341591140446 -0.133313864678610
 4.00 -23.8275135034764 19.5513684940007 -0.328649257215424 -0.133648735536273
 4.05 -23.8375932860629 19.5588467072831 -0.328948318566361 -0.133965753082053
 4.10 -23.8472065407328 19.5659977404167 -0.329237754150609 -0.134265855157996
 4.15 -23.8563553281916 19.5728211803335 -0.329516796187177 -0.134549996001602
 4.20 -23.8650481816950 19.5793196869654 -0.329784862906317 -0.134819035719671
 4.25 -23.8732950614458 19.5854979187275 -0.330041597585259 -0.135073794327133
 4.30 -23.8811028779906 19.5913627843968 -0.330286870336547 -0.135315181650385
 4.35 -23.8884895975691 19.5969221004626 -0.330520593226365 -0.135543942143862
 4.40 -23.8954709501882 19.6021859545896 -0.330742822637767 -0.135760827608227
 4.45 -23.9020620693458 19.6071643786628 -0.330953747324609 -0.135966568269272
 4.50 -23.9082774395661 19.6118679122384 -0.331153619282353 -0.136161746557650
 4.55 -23.9141335353554 19.6163073950092 -0.331342735743325 -0.136347087699710
 4.60 -23.9196472140986 19.6204943049597 -0.331521435095026 -0.136523161947647
 4.65 -23.9248341292984 19.6244396591055 -0.331690087837980 -0.136690470497625
 4.70 -23.9297096803774 19.6281550321193 -0.331849153420920 -0.136849617185431
 4.75 -23.9342883900225 19.6316505728118 -0.331999003112830 -0.137001080929301
 4.80 -23.9385839743505 19.6349367704065 -0.332140076603313 -0.137145291266655
 4.85 -23.9426126129572 19.6380242620533 -0.332272795660355 -0.137282708438328
 4.90 -23.9463865776849 19.6409226262837 -0.332397516031690 -0.137413568838996
 4.95 -23.9499199401900 19.6436412878362 -0.332514657087003 -0.137538429393905
 5.00 -23.9532257632910 19.6461891541891 -0.332624599969112 -0.137657529086808
 5.05 -23.9563131066073 19.6485746340567 -0.332727771843096 -0.137771191409658
 5.10 -23.9591954887956 19.6508061965054 -0.332824487527119 -0.137879715730078
 5.15 -23.9618825649680 19.6528918794687 -0.332915142526699 -0.137983371824151
 5.20 -23.9643839021748 19.6548389939687 -0.333000044684508 -0.138082468346767
 5.25 -23.9667094726159 19.6566548010525 -0.333079536652716 -0.138177187732907
 5.30 -23.9688662335968 19.6583461129703 -0.333153941935446 -0.138267739382749
 5.35 -23.9708669740244 19.6599193991106 -0.333223554202271 -0.138354375291598
 5.40 -23.9727161567779 19.6613812867492 -0.333288726054521 -0.138437373082247
 5.45 -23.9744254941667 19.6627376899542 -0.333349474999291 -0.138516784127188
 5.50 -23.9760036553883 19.6639940831454 -0.333406163648264 -0.138592897984910
 5.55 -23.9774574530613 19.6651560508037 -0.333459042209324 -0.138665795740678
 5.60 -23.9787927355525 19.6662290653709 -0.333508318240496 -0.138735642209065
 5.65 -23.9800164875258 19.6672179950798 -0.333554235520396 -0.138802634965536
 5.70 -23.9811348076554 19.6681276226398 -0.333596973936747 -0.138866910155515
 5.75 -23.9821543520375 19.6689626454502 -0.333636732145282 -0.138928578307413
 5.80 -23.9830804702068 19.6697272690823 -0.333673688556837 -0.138987784620258
 5.85 -23.9839195199668 19.6704256488938 -0.333708009655440 -0.139044643828980
 5.90 -23.9846755126207 19.6710617894419 -0.333739863773745 -0.139099274640253
 5.95 -23.9853544687395 19.6716394438779 -0.333769398577077 -0.139151731920180
 6.00 -23.9859610662957 19.6721623206430 -0.333796774558244 -0.139202186595865
 6.05 -23.9865015912016 19.6726342873116 -0.333822094933411 -0.139250699670834
 6.10 -23.9869783516719 19.6730580966553 -0.333845517074527 -0.139297397180409
 6.15 -23.9873964739740 19.6734370082761 -0.333867143045799 -0.139342292692894
 6.20 -23.9877607706206 19.6737743625453 -0.333887082129337 -0.139385504883697
 6.25 -23.9880733858959 19.6740726472353 -0.333905459250713 -0.139427109388090
 6.30 -23.9883391184401 19.6743346851940 -0.333922373637352 -0.139467173701392
 6.35 -23.9885614020965 19.6745628341622 -0.333937912630272 -0.139505787917501
 6.40 -23.9887426526234 19.6747599579393 -0.333952176950286 -0.139542979314524
 6.45 -23.9888869022846 19.6749280682178 -0.333965255224161 -0.139578858936864
 6.50 -23.9889969356856 19.6750694700576 -0.333977217621040 -0.139613451482460
 6.55 -23.9890760168898 19.6751863330863 -0.333988146470776 -0.139646823682609
 6.60 -23.9891255290796 19.6752803350403 -0.333998117686528 -0.139679023570808
 6.65 -23.9891491469982 19.6753534233574 -0.334007195336185 -0.139710118259913
 6.70 -23.9891473155291 19.6754073155633 -0.334015451898762 -0.139740136336840
 6.75 -23.9891257841361 19.6754438008218 -0.334022929674684 -0.139769143179719
 6.80 -23.9890830068777 19.6754640607861 -0.334029703460085 -0.139797174280292
 6.85 -23.9890229832799 19.6754697942888 -0.334035813452030 -0.139824245339134
 6.90 -23.9889479893723 19.6754627616336 -0.334041313830906 -0.139850414460664
 6.95 -23.9888569630494 19.6754433412299 -0.334046260626963 -0.139875736316322
 7.00 -23.9887529173688 19.6754129098886 -0.334050691927166 -0.139900212751948
 7.05 -23.9886363244761 19.6753728577590 -0.334054678852099 -0.139923905458516
 7.10 -23.9885129684111 19.6753243163017 -0.334058167057059 -0.139946823146861
 7.15 -23.9883801913369 19.6752680781011 -0.334061302153599 -0.139968996569011
 7.20 -23.9882384208599 19.6752050294871 -0.334064051424065 -0.139990474816600
 7.25 -23.9880892055370 19.6751358984964 -0.334066479821309 -0.140011276941559
 7.30 -23.9879341782347 19.6750617170854 -0.334068593128921 -0.140031384582326
 7.35 -23.9877759398923 19.6749829877203 -0.334070427153190 -0.140050888083196
 7.40 -23.9876148403638 19.6749004528017 -0.334072004673317 -0.140069784862704
 7.45 -23.9874515484832 19.6748147093007 -0.334073355508798 -0.140088097281036
 7.50 -23.9872844094979 19.6747263783992 -0.334074501313006 -0.140105842472735
 7.55 -23.9871169566277 19.6746358019593 -0.334075459376126 -0.140123046241996
 7.60 -23.9869480409437 19.6745435951923 -0.334076251218353 -0.140139733067852
 7.65 -23.9867797712667 19.6744501557375 -0.334076887866732 -0.140155902566772
 7.70 -23.9866103751319 19.6743558671047 -0.334077392308609 -0.140171583040120
 7.75 -23.9864423999207 19.6742611068542 -0.334077785862925 -0.140186806594149
 7.80 -23.9862748508586 19.6741661620351 -0.334078072671931 -0.140201551714649
 7.85 -23.9861091649407 19.6740713035347 -0.334078261371873 -0.140215869810574
 7.90 -23.9859457365983 19.6739768827166 -0.334078372653294 -0.140229759580425
 7.95 -23.9857835925631 19.6738831817355 -0.334078408280403 -0.140243222654632
 8.00 -23.9856223049248 19.6737891736615 -0.334078381787380 -0.140256302111707
 8.05 -23.9854649980894 19.6736972863936 -0.334078311983399 -0.140268995451437
 8.10 -23.9853109663529 19.6736066699607 -0.334078187089811 -0.140281305272825
 8.15 -23.9851589850551 19.6735174476714 -0.334078042087064 -0.140293266088459
 8.20 -23.9850117130211 19.6734297215858 -0.334077847417224 -0.140304862026971
 8.25 -23.9848665525145 19.6733436080499 -0.334077631342141 -0.140316139168750
 8.30 -23.9847249717933 19.6732591476154 -0.334077395802717 -0.140327083106014
 8.35 -23.9845913337331 19.6731765298933 -0.334077119794101 -0.140337734292597
 8.40 -23.9844553069507 19.6730957253346 -0.334076866139246 -0.140348035112053
 8.45 -23.9843240707604 19.6730168840649 -0.334076591014900 -0.140358052004446
 8.50 -23.9841964288801 19.6729400228527 -0.334076317168651 -0.140367785305027
 8.55 -23.9840717982294 19.6728651530424 -0.334076039396719 -0.140377223277774
 8.60 -23.9839509588702 19.6727923116030 -0.334075771814289 -0.140386389668600
 8.65 -23.9838336176863 19.6727215333998 -0.334075498406222 -0.140395297476666
 8.70 -23.9837197344359 19.6726526848773 -0.334075228868263 -0.140403945788105
 8.75 -23.9836043498816 19.6725859851040 -0.334074994735881 -0.140412304352363
 8.80 -23.9834979074748 19.6725213491138 -0.334074750237311 -0.140420492702742
 8.85 -23.9833948491052 19.6724588772815 -0.334074505868877 -0.140428420913144
 8.90 -23.9832952988319 19.6723983358056 -0.334074277629983 -0.140436118488112
 8.95 -23.9831987701125 19.6723397515043 -0.334074059101790 -0.140443600646435
 9.00 -23.9831055044931 19.6722831627627 -0.334073853467944 -0.140450867170035
 9.05 -23.9830154673590 19.6722285866593 -0.334073665893786 -0.140457936326055
 9.10 -23.9829288180574 19.6721759431992 -0.334073490907190 -0.140464785371124
 9.15 -23.9828475031119 19.6721252731204 -0.334073321166117 -0.140471471071942
 9.20 -23.9827675244342 19.6720764554535 -0.334073161429743 -0.140477940091608
 9.25 -23.9826900783742 19.6720294653115 -0.334073029891497 -0.140484239737695
 9.30 -23.9826160433469 19.6719843767286 -0.334072904789517 -0.140490365573116
 9.35 -23.9825445460258 19.6719409498939 -0.334072797887795 -0.140496291341852
 9.40 -23.9824753304481 19.6718992010264 -0.334072716748166 -0.140502081764358
 9.45 -23.9824072155418 19.6718592031721 -0.334072647971425 -0.140507687481356
 9.50 -23.9823459891204 19.6718207913084 -0.334072571814899 -0.140513151615309
 9.55 -23.9822848962617 19.6717839730646 -0.334072526188477 -0.140518448726005
 9.60 -23.9822263579619 19.6717487821449 -0.334072493782680 -0.140523609781389
 9.65 -23.9821697176572 19.6717145436463 -0.334072474217542 -0.140528618511723
 9.70 -23.9821162382521 19.6716825320987 -0.334072470539775 -0.140533481544022
 9.75 -23.9820653578412 19.6716518436574 -0.334072473188643 -0.140538206152273
 9.80 -23.9820166047525 19.6716224797902 -0.334072488359712 -0.140542811664032
 9.85 -23.9819696570971 19.6715944783136 -0.334072523157145 -0.140547280756052
 9.90 -23.9819250035307 19.6715677653105 -0.334072566421586 -0.140551636710597
 9.95 -23.9818825256437 19.6715422313439 -0.334072615706748 -0.140555864734845
10.00 -23.9818412010305 19.6715178647271 -0.334072683711214 -0.140559975289716
10.10 -23.9817651119305 19.6714724466798 -0.334072830402210 -0.140567840575739
10.20 -23.9816961033475 19.6714313131616 -0.334073021714044 -0.140575294546151
10.30 -23.9816311855206 19.6713942610181 -0.334073261652753 -0.140582327791895
10.40 -23.9815743554315 19.6713608931806 -0.334073523984373 -0.140589001623280
10.50 -23.9815232438979 19.6713310064065 -0.334073816816712 -0.140595304878000
10.60 -23.9814767401681 19.6713042879572 -0.334074139424698 -0.140601276667068
10.70 -23.9814355915278 19.6712805605338 -0.334074478743354 -0.140606930507046
10.80 -23.9813978154329 19.6712594949504 -0.334074847974371 -0.140612280920524
10.90 -23.9813646408310 19.6712408191971 -0.334075228619991 -0.140617351179573
11.00 -23.9813352212017 19.6712244712614 -0.334075627938848 -0.140622152086625
11.10 -23.9813087657559 19.6712101206686 -0.334076036807377 -0.140626702579411
11.20 -23.9812857255015 19.6711976528226 -0.334076452714630 -0.140631015465585
11.30 -23.9812650626628 19.6711868391838 -0.334076872038617 -0.140635097703021
11.40 -23.9812472471969 19.6711775477612 -0.334077299192434 -0.140638977008485
11.50 -23.9812316208079 19.6711695894109 -0.334077715726854 -0.140642669860670
11.60 -23.9812180310289 19.6711629069922 -0.334078132425014 -0.140646154224646
11.70 -23.9812064000911 19.6711573300341 -0.334078545392996 -0.140649470285370
11.80 -23.9811962389401 19.6711527238074 -0.334078956219034 -0.140652626234941
11.90 -23.9811877314778 19.6711490573421 -0.334079352406779 -0.140655614251567
12.00 -23.9811805687172 19.6711461307058 -0.334079745011401 -0.140658465408108
12.10 -23.9811743932301 19.6711439057590 -0.334080123498180 -0.140661157093460
12.20 -23.9811694131065 19.6711422808371 -0.334080485923584 -0.140663732637559
12.30 -23.9811653822376 19.6711412282887 -0.334080841296814 -0.140666170587365
12.40 -23.9811619770036 19.6711406367098 -0.334081187818652 -0.140668501854256
12.50 -23.9811597327185 19.6711404495301 -0.334081512572306 -0.140670722340853
12.60 -23.9811579423881 19.6711406331821 -0.334081834348732 -0.140672817880666
12.70 -23.9811568082329 19.6711411237278 -0.334082135594342 -0.140674836377461
12.80 -23.9811560076739 19.6711418902062 -0.334082426870181 -0.140676747459860
12.90 -23.9811558171686 19.6711428573626 -0.334082702668001 -0.140678583637296
13.00 -23.9811558067859 19.6711440756447 -0.334082969955977 -0.140680316783411
13.10 -23.9811562411249 19.6711454374374 -0.334083226904847 -0.140681971505077
13.20 -23.9811571716767 19.6711468905204 -0.334083472193326 -0.140683576713034
13.30 -23.9811581807809 19.6711484955506 -0.334083705126258 -0.140685102886929
13.40 -23.9811599746559 19.6711502511542 -0.334083932212540 -0.140686537575547
13.50 -23.9811606485254 19.6711520782712 -0.334084155626460 -0.140687920108506
13.60 -23.9811623093991 19.6711539402461 -0.334084361363454 -0.140689238049801
13.70 -23.9811641198700 19.6711558646320 -0.334084560616351 -0.140690498554266
13.80 -23.9811661271318 19.6711578195499 -0.334084756589226 -0.140691722720044
13.90 -23.9811678936420 19.6711597948498 -0.334084948206516 -0.140692879471802
14.00 -23.9811696311626 19.6711617922136 -0.334085123431073 -0.140693983028157
14.10 -23.9811721105398 19.6711637729479 -0.334085309168968 -0.140695049734443
14.20 -23.9811744242855 19.6711657699620 -0.334085477798277 -0.140696057843444
14.30 -23.9811762224641 19.6711678694093 -0.334085670757579 -0.140697024153552
14.40 -23.9811778864650 19.6711697408711 -0.334085917731393 -0.140698008978475
14.50 -23.9811793868907 19.6711717673461 -0.334086050988957 -0.140698841323484
14.60 -23.9811810904780 19.6711736817370 -0.334086201638251 -0.140699683081968
14.70 -23.9811827519584 19.6711755920509 -0.334086350791525 -0.140700488656555
14.80 -23.9811846533756 19.6711774463403 -0.334086505459175 -0.140701294406014
14.90 -23.9811865137611 19.6711793142853 -0.334086651154330 -0.140702045303022
15.00 -23.9811882137637 19.6711811490881 -0.334086800689141 -0.140702778964552
15.10 -23.9811898253824 19.6711829035111 -0.334086942689893 -0.140703469373552
15.20 -23.9811913628271 19.6711845856774 -0.334087083920763 -0.140704147051372
15.30 -23.9811927074779 19.6711863137198 -0.334087219908132 -0.140704783485463
15.40 -23.9811915513478 19.6711879234560 -0.334087469808699 -0.140705285466422
15.50 -23.9811856502766 19.6711895269360 -0.334087704140393 -0.140705767862747
15.60 -23.9811855223993 19.6711910993915 -0.334087859147675 -0.140706299303490
15.70 -23.9811866310506 19.6711926049026 -0.334087989513440 -0.140706837583609
15.80 -23.9811890823272 19.6711940274513 -0.334088114466312 -0.140707369853247
15.90 -23.9811913912696 19.6711954400807 -0.334088220500674 -0.140707876769961
16.00 -23.9811931872976 19.6711968631172 -0.334088324822693 -0.140708370915912
16.10 -23.9811949523897 19.6711981930583 -0.334088425417992 -0.140708865607460
16.20 -23.9811964582972 19.6711994643810 -0.334088514059147 -0.140709312523340
16.30 -23.9811983969254 19.6712007237405 -0.334088596002815 -0.140709755506770
16.40 -23.9811999592607 19.6712019261266 -0.334088685782405 -0.140710171511257
16.50 -23.9812016180141 19.6712031286297 -0.334088784258840 -0.140710594052432
17.00 -23.9812090610979 19.6712079978260 -0.334089093949258 -0.140712425391848
18.00 -23.9812191131518 19.6712147969215 -0.334089418579691 -0.140715298188927
19.00 -23.9812245593554 19.6712191667762 -0.334089571553154 -0.140717425474681
20.00 -23.9812280057626 19.6712223396765 -0.334089747826037 -0.140719043031289
21.00 -23.9812313700678 19.6712247768516 -0.334089979186946 -0.140720241686119
22.00 -23.9812328974089 19.6712266457217 -0.334090211531485 -0.140721189194124
23.00 -23.9812350689848 19.6712278739138 -0.334090310213259 -0.140721909417016
24.00 -23.9812366233008 19.6712286051083 -0.334090309144434 -0.140722481124947
25.00 -23.9812362748687 19.6712289358499 -0.334090262302422 -0.140722939386264
26.00 -23.9812366761695 19.6712291305123 -0.334090210445486 -0.140723317366079
27.00 -23.9812370413490 19.6712293770413 -0.334090213329465 -0.140723622432790
28.00 -23.9812364880079 19.6712297220371 -0.334090272568765 -0.140723873258688
29.00 -23.9812363744412 19.6712300149694 -0.334090376757599 -0.140724101269728
30.00 -23.9812372243701 19.6712303109817 -0.334090476224088 -0.140724265591718
31.00 -23.9812368342105 19.6712304822502 -0.334090538882423 -0.140724413914310
32.00 -23.9812371505629 19.6712305423348 -0.334090545545107 -0.140724534853163
33.00 -23.9812360423917 19.6712305157045 -0.334090514244030 -0.140724623546386
34.00 -23.9812368972557 19.6712303865676 -0.334090456748614 -0.140724716719281
35.00 -23.9812360097369 19.6712302918576 -0.334090391278302 -0.140724823319537
36.00 -23.9812357299790 19.6712302296314 -0.334090361562188 -0.140724866631806
37.00 -23.9812358640108 19.6712302410011 -0.334090363298731 -0.140724921226408
38.00 -23.9812363322528 19.6712302658242 -0.334090408143605 -0.140724976742954
39.00 -23.9812368430094 19.6712303535371 -0.334090464777146 -0.140725026978944
40.00 -23.9812349372738 19.6712304461048 -0.334090528988571 -0.140725045571225
41.00 -23.9812374266928 19.6712305041956 -0.334090581070394 -0.140725112648097
42.00 -23.9812349889225 19.6712305907195 -0.334090619794665 -0.140725112325547
43.00 -23.9812337251896 19.6712305820154 -0.334090632474394 -0.140725151915621
44.00 -23.9812349988910 19.6712305127658 -0.334090615156295 -0.140725194353093
45.00 -23.9812363161381 19.6712304449789 -0.334090587546951 -0.140725187636009
46.00 -23.9812361552844 19.6712303469402 -0.334090545346903 -0.140725214488279
47.00 -23.9812350202721 19.6712302793526 -0.334090499954039 -0.140725228921768
48.00 -23.9812361603517 19.6712301828119 -0.334090463618090 -0.140725237731070
49.00 -23.9812371786708 19.6712301103702 -0.334090437809325 -0.140725231292603
50.00 -23.9812360129719 19.6712300876924 -0.334090436430104 -0.140725273142147
51.00 -23.9812353644896 19.6712300819275 -0.334090446526540 -0.140725299022613
52.00 -23.9812376078513 19.6712301075001 -0.334090468473344 -0.140725284113836
53.00 -23.9812326403341 19.6712301259224 -0.334090509247669 -0.140725223150478
54.00 -23.9812325237440 19.6712301891481 -0.334090546598036 -0.140725377934227
55.00 -23.9812345303796 19.6712302400621 -0.334090587012630 -0.140725308389295
56.00 -23.9812356406314 19.6712302778372 -0.334090616890509 -0.140725331667377
57.00 -23.9812333440916 19.6712302946480 -0.334090640484713 -0.140725278008517
58.00 -23.9812385405628 19.6712302537550 -0.334090653503901 -0.140725335689628
59.00 -23.9812364941047 19.6712302678264 -0.334090655319374 -0.140725284780439
60.00 -23.9812374998663 19.6712302640190 -0.334090644980465 -0.140725363207188
61.00 -23.9812380617456 19.6712302175411 -0.334090628919930 -0.140725354601763
62.00 -23.9812375990619 19.6712301649668 -0.334090597301361 -0.140725339879091
63.00 -23.9812333849408 19.6712301327512 -0.334090572078944 -0.140725325874419
64.00 -23.9812354137448 19.6712300973329 -0.334090546242365 -0.140725350240619
65.00 -23.9812340291967 19.6712300587611 -0.334090524683654 -0.140725399347457
66.00 -23.9812347728050 19.6712300142289 -0.334090507860189 -0.140725295623360
67.00 -23.9812347360137 19.6712299873119 -0.334090500123856 -0.140725341066094
68.00 -23.9812360703915 19.6712300135218 -0.334090495881030 -0.140725374876528
69.00 -23.9812354004819 19.6712299806217 -0.334090502312207 -0.140725413837355
70.00 -23.9812376993949 19.6712300386203 -0.334090510420039 -0.140725503848275
71.00 -23.9812381965186 19.6712300447007 -0.334090525256513 -0.140725372478523
72.00 -23.9812329213398 19.6712300571856 -0.334090545385271 -0.140725462773955
73.00 -23.9812378968687 19.6712300872552 -0.334090573580830 -0.140725517733120
74.00 -23.9812394612205 19.6712301630065 -0.334090600136965 -0.140725228614135
75.00 -23.9812380778507 19.6712301927097 -0.334090631026491 -0.140725251385090
76.00 -23.9812327986697 19.6712302222614 -0.334090642199480 -0.140725392140434
77.00 -23.9812425576399 19.6712302224832 -0.334090661983157 -0.140725366321492
78.00 -23.9812379362461 19.6712302159937 -0.334090678913300 -0.140725351044689
79.00 -23.9812335939396 19.6712302481774 -0.334090681806442 -0.140725348306986
80.00 -23.9812379912933 19.6712302357242 -0.334090683355379 -0.140725310962977
81.00 -23.9812485857994 19.6712302412137 -0.334090678892063 -0.140725542364913
82.00 -23.9812396349866 19.6712302411426 -0.334090672427418 -0.140725389063353
83.00 -23.9812351947876 19.6712302186840 -0.334090660205113 -0.140725368117569
84.00 -23.9812369899309 19.6712301918280 -0.334090666067326 -0.140725401893655
85.00 -23.9812364300283 19.6712301551085 -0.334090655084924 -0.140725294408261
86.00 -23.9812293485998 19.6712301472663 -0.334090640523132 -0.140725326418235
87.00 -23.9812399729672 19.6712301328865 -0.334090628831972 -0.140725389752673
88.00 -23.9812251472245 19.6712301033627 -0.334090608194755 -0.140725356885066
89.00 -23.9812284850869 19.6712301022022 -0.334090594912235 -0.140725374993931
90.00 -23.9812334626284 19.6712300929881 -0.334090585450111 -0.140725382680134
91.00 -23.9812205872701 19.6712301086925 -0.334090576262204 -0.140725348055918
92.00 -23.9812489877518 19.6712300933142 -0.334090579545015 -0.140725360266232
93.00 -23.9812398059951 19.6712300980956 -0.334090577507907 -0.140725407296669
94.00 -23.9812416488092 19.6712301061721 -0.334090575695936 -0.140725415012802
95.00 -23.9812351116468 19.6712301203794 -0.334090580054362 -0.140725511255306
96.00 -23.9812348696157 19.6712300963661 -0.334090593264157 -0.140725480139845
97.00 -23.9812281386706 19.6712301202698 -0.334090601012350 -0.140725218547470
98.00 -23.9812375121622 19.6712301605516 -0.334090610409359 -0.140725601130035
99.00 -23.9812559691817 19.6712301516350 -0.334090634736110 -0.140725420415796
100.00 -23.9812133618878 19.6712301618090 -0.334090649853174 -0.140725352803786


==> aHe2_SM_data/a1500_ZFS.txt <==
# rho  spin-dependent rel (MS=0) spin-dependent rel (MS=+/-1)
1.00 0.000000546598121427 -.00000027329906071350
1.10 0.000000517559488764 -.00000025877974438200
1.20 0.000000484485302615 -.00000024224265130750
1.30 0.000000449447489080 -.00000022472374454000
1.40 0.000000413817866475 -.00000020690893323750
1.50 0.000000378511245908 -.00000018925562295400
1.60 0.000000344126528885 -.00000017206326444250
1.70 0.000000311059938210 -.00000015552996910500
1.80 0.000000279552207837 -.00000013977610391850
1.90 0.000000249738053524 -.00000012486902676200
2.00 0.000000221688277227 -.00000011084413861350
2.10 0.000000195402522263 -.00000009770126113150
2.20 0.000000170869240782 -.00000008543462039100
2.30 0.000000148064465441 -.00000007403223272050
2.40 0.000000126953956417 -.00000006347697820850
2.50 0.000000107493905712 -.00000005374695285600
2.60 0.000000089656625218 -.00000004482831260900
2.70 0.000000073405456884 -.00000003670272844200
2.80 0.000000058715920124 -.00000002935796006200
2.90 0.000000045561767775 -.00000002278088388750
3.00 0.000000033906494348 -.00000001695324717400
3.10 0.000000023702170069 -.00000001185108503450
3.20 0.000000014891865949 -.00000000744593297450
3.30 0.000000007389311020 -.00000000369465551000
3.40 0.000000001103148104 -.00000000055157405200
3.50 -0.000000004087473935 .00000000204373696750
3.60 -0.000000008318194528 .00000000415909726400
3.70 -0.000000011728205037 .00000000586410251850
3.80 -0.000000014455622282 .00000000722781114100
3.90 -0.000000016619580093 .00000000830979004650
4.00 -0.000000018328183078 .00000000916409153900
4.10 -0.000000019677613803 .00000000983880690150
4.20 -0.000000020734913522 .00000001036745676100
4.30 -0.000000021553597259 .00000001077679862950
4.40 -0.000000022176266745 .00000001108813337250
4.50 -0.000000022631032140 .00000001131551607000
4.60 -0.000000022932693020 .00000001146634651000
4.70 -0.000000023095769313 .00000001154788465650
4.80 -0.000000023124710227 .00000001156235511350
4.90 -0.000000023026896575 .00000001151344828750
5.00 -0.000000022809882474 .00000001140494123700
5.10 -0.000000022479488250 .00000001123974412500
5.20 -0.000000022045071799 .00000001102253589950
5.30 -0.000000021516078750 .00000001075803937500
5.40 -0.000000020902230430 .00000001045111521500
5.50 -0.000000020213010379 .00000001010650518950
5.60 -0.000000019462782924 .00000000973139146200
5.70 -0.000000018662372111 .00000000933118605550
5.80 -0.000000017825060951 .00000000891253047550
5.90 -0.000000016960466763 .00000000848023338150
6.00 -0.000000016079265889 .00000000803963294450
6.10 -0.000000015192576564 .00000000759628828200
6.20 -0.000000014308163562 .00000000715408178100
6.30 -0.000000013433643211 .00000000671682160550
6.40 -0.000000012575085629 .00000000628754281450
6.50 -0.000000011738017545 .00000000586900877250
6.60 -0.000000010927550362 .00000000546377518100
6.70 -0.000000010147341213 .00000000507367060650
6.80 -0.000000009400836518 .00000000470041825900
6.90 -0.000000008690932654 .00000000434546632700
7.00 -0.000000008018068999 .00000000400903449950
7.10 -0.000000007383258298 .00000000369162914900
7.20 -0.000000006786366787 .00000000339318339350
7.30 -0.000000006226564007 .00000000311328200350
7.40 -0.000000005703077173 .00000000285153858650
7.50 -0.000000005215546568 .00000000260777328400
7.60 -0.000000004762384431 .00000000238119221550
7.70 -0.000000004341942879 .00000000217097143950
7.80 -0.000000003952434655 .00000000197621732750
7.90 -0.000000003593397342 .00000000179669867100
8.00 -0.000000003262492054 .00000000163124602700
8.10 -0.000000002958126988 .00000000147906349400
8.20 -0.000000002678495036 .00000000133924751800
8.30 -0.000000002422073904 .00000000121103695200
8.40 -0.000000002187527908 .00000000109376395400
8.50 -0.000000001972659301 .00000000098632965050
8.60 -0.000000001777179755 .00000000088858987750
8.70 -0.000000001599828038 .00000000079991401900
8.80 -0.000000001437944720 .00000000071897236000
8.90 -0.000000001291110500 .00000000064555525000
9.00 -0.000000001158180329 .00000000057909016450
9.10 -0.000000001037561265 .00000000051878063250
9.20 -0.000000000928352251 .00000000046417612550
9.30 -0.000000000829272608 .00000000041463630400
9.40 -0.000000000739932189 .00000000036996609450
9.50 -0.000000000659020539 .00000000032951026950
9.60 -0.000000000586165521 .00000000029308276050
9.70 -0.000000000520392692 .00000000026019634600
9.80 -0.000000000460738997 .00000000023036949850
9.90 -0.000000000407618437 .00000000020380921850
10.00 -0.000000000359735882 .00000000017986794100

